Reinforcement Learning via Fixed-point Flow Matching

In maximum entropy and behavior-constrained reinforcement learning (RL), the optimal policy is given by a Boltzmann distribution. Generating samples from this distribution can be challenging, as it is often complex and multimodal. While flow policies trained with flow matching provide a powerful framework for representing such distributions, they traditionally rely on access to training data, which is generally unavailable in online RL. To address this limitation, we propose fixed-point flow matching (FFM), a data-free procedure for training and fine-tuning flow policies in RL. FFM leverages the target flow identity to formulate the actor update as a fixed-point iteration, utilizing a flow-matching-style regression objective where the critic's action gradients serve as regression targets. We show that the optimal policy is a fixed point of this iteration. Through extensive experiments, we demonstrate that FFM effectively fine-tunes pretrained flow policies in the offline-to-online setting and enables efficient and accurate training of flow policies from scratch in online RL. These results establish fixed-point flow matching as a principled approach for learning expressive flow-based policies without requiring training data.

==> tikz_data/abl_cs_am_adp.dat <==
x y yerr
1 0.7167 0.0287
2 0.6183 0.0278
4 0.4850 0.0510
8 0.2417 0.0155
30 0.1433 0.0201


==> tikz_data/abl_cs_am_fix.dat <==
x y yerr
1 0.8250 0.0324
2 0.8917 0.0103
4 0.8900 0.0245
8 0.8950 0.0141
30 0.9517 0.0024


==> tikz_data/abl_cs_am_sh.dat <==
x y yerr
1 0.8217 0.0332
2 0.8850 0.0122
4 0.9050 0.0187
8 0.9150 0.0122
30 0.9317 0.0085


==> tikz_data/abl_cs_c2_adp.dat <==
x y yerr
1 0.3967 0.0464
2 0.3817 0.0839
4 0.1900 0.0349
8 0.0967 0.0155
30 0.0000 0.0000


==> tikz_data/abl_cs_c2_fix.dat <==
x y yerr
1 0.3883 0.1066
2 0.3700 0.0604
4 0.1650 0.0187
8 0.0700 0.0178
30 0.0000 0.0000


==> tikz_data/abl_cs_c2_sh.dat <==
x y yerr
1 0.3433 0.0674
2 0.3467 0.0638
4 0.1883 0.0118
8 0.0800 0.0334
30 0.0000 0.0000


==> tikz_data/abl_fs_am.dat <==
x y yerr
2 0.9783 0.0062
5 0.9617 0.0103
10 0.9517 0.0024
25 0.9367 0.0155


==> tikz_data/abl_fs_c2.dat <==
x y yerr
2 0.3083 0.0409
5 0.4000 0.0535
10 0.3967 0.0464
25 0.4000 0.0993


==> tikz_data/abl_klsw_am_prod.dat <==
x y yerr
1 0.9983 0.0024
4 0.9950 0.0071
8 1.0000 0.0000
16 0.9983 0.0024


==> tikz_data/abl_klsw_am_pure.dat <==
x y yerr
1 0.9950 0.0071
4 0.9983 0.0024
8 0.9950 0.0041
16 0.9983 0.0024


==> tikz_data/abl_klsw_c2_prod.dat <==
x y yerr
1 0.9933 0.0024
4 0.9917 0.0085
8 0.9933 0.0062
16 0.9917 0.0047


==> tikz_data/abl_klsw_c2_pure.dat <==
x y yerr
1 0.9967 0.0024
4 0.4200 0.0657
8 0.0517 0.0062
16 0.0500 0.0227


==> tikz_data/abl_klsw_pz_prod.dat <==
x y yerr
1 0.1817 0.0225
4 1.0000 0.0000
8 1.0000 0.0000
16 1.0000 0.0000


==> tikz_data/abl_klsw_pz_pure.dat <==
x y yerr
1 0.2300 0.0216
4 0.6267 0.1403
8 1.0000 0.0000
16 1.0000 0.0000


==> tikz_data/abl_klsw_sc_prod.dat <==
x y yerr
1 1.0000 0.0000
4 1.0000 0.0000
8 1.0000 0.0000
16 1.0000 0.0000


==> tikz_data/abl_klsw_sc_pure.dat <==
x y yerr
1 0.9983 0.0024
4 0.9900 0.0082
8 0.8767 0.0155
16 0.5500 0.1325


==> tikz_data/abl_klswoff_am_prod.dat <==
x y yerr
1 0.9650 0.0163
4 0.9683 0.0103
8 0.9033 0.0143
16 0.9033 0.0533


==> tikz_data/abl_klswoff_am_pure.dat <==
x y yerr
1 0.9467 0.0103
4 0.9533 0.0024
8 0.9217 0.0125
16 0.8633 0.0510


==> tikz_data/abl_klswoff_c2_prod.dat <==
x y yerr
1 0.3683 0.0821
4 0.4300 0.0657
8 0.4083 0.0573
16 0.3983 0.1330


==> tikz_data/abl_klswoff_c2_pure.dat <==
x y yerr
1 0.5817 0.0736
4 0.2567 0.0309
8 0.0500 0.0216
16 0.0033 0.0024


==> tikz_data/abl_klswoff_pz_prod.dat <==
x y yerr
1 0.1933 0.0225
4 0.9400 0.0642
8 0.9950 0.0071
16 0.9933 0.0094


==> tikz_data/abl_klswoff_pz_pure.dat <==
x y yerr
1 0.2067 0.0330
4 0.9817 0.0143
8 0.8550 0.0108
16 0.5717 0.0696


==> tikz_data/abl_klswoff_sc_prod.dat <==
x y yerr
1 0.9883 0.0062
4 0.9467 0.0225
8 0.9167 0.0347
16 0.8983 0.0131


==> tikz_data/abl_klswoff_sc_pure.dat <==
x y yerr
1 0.9950 0.0041
4 0.9300 0.0108
8 0.4433 0.0131
16 0.0183 0.0024


==> tikz_data/agg_antmaze_giant_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0085
0.1000 0.0915
0.1500 0.1145
0.2000 0.1250
0.2500 0.1700
0.3000 0.1855
0.3500 0.2235
0.4000 0.2340
0.4500 0.2510
0.5000 0.2685
0.5500 0.2930
0.6000 0.2935
0.6500 0.2765
0.7000 0.3060
0.7500 0.3455
0.8000 0.3595
0.8500 0.3445
0.9000 0.3575
0.9500 0.3610
1.0000 0.4110
1.0500 0.6075
1.1000 0.7845
1.1500 0.9435
1.2000 0.9505
1.2500 0.9515
1.3000 0.9595
1.3500 0.9525
1.4000 0.9720
1.4500 0.9645
1.5000 0.9670


==> tikz_data/agg_antmaze_giant_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0020
0.1500 0.0020
0.2000 0.0030
0.2500 0.0020
0.3000 0.0040
0.3500 0.0090
0.4000 0.0035
0.4500 0.0035
0.5000 0.0120
0.5500 0.0065
0.6000 0.0080
0.6500 0.0105
0.7000 0.0115
0.7500 0.0160
0.8000 0.0205
0.8500 0.0240
0.9000 0.0650
0.9500 0.0515
1.0000 0.0660
1.0500 0.4745
1.1000 0.5835
1.1500 0.6145
1.2000 0.6070
1.2500 0.6010
1.3000 0.6005
1.3500 0.5955
1.4000 0.6110
1.4500 0.5885
1.5000 0.6145


==> tikz_data/agg_antmaze_giant_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0010
0.2000 0.0005
0.2500 0.0000
0.3000 0.0000
0.3500 0.0005
0.4000 0.0000
0.4500 0.0005
0.5000 0.0015
0.5500 0.0020
0.6000 0.0050
0.6500 0.0025
0.7000 0.0020
0.7500 0.0020
0.8000 0.0165
0.8500 0.0060
0.9000 0.0090
0.9500 0.0025
1.0000 0.0060
1.0500 0.2365
1.1000 0.4495
1.1500 0.4765
1.2000 0.6655
1.2500 0.8015
1.3000 0.8705
1.3500 0.8680
1.4000 0.8840
1.4500 0.8870
1.5000 0.8955


==> tikz_data/agg_antmaze_giant_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0010
0.7000 0.0010
0.7500 0.0020
0.8000 0.0185
0.8500 0.0240
0.9000 0.0245
0.9500 0.0180
1.0000 0.0215
1.0500 0.4265
1.1000 0.6415
1.1500 0.7490
1.2000 0.8245
1.2500 0.8665
1.3000 0.8890
1.3500 0.8815
1.4000 0.8695
1.4500 0.8205
1.5000 0.8425


==> tikz_data/agg_antmaze_giant_FQM.dat <==
x y
0.0500 0.0595
0.1000 0.0965
0.1500 0.1080
0.2000 0.1510
0.2500 0.1510
0.3000 0.1580
0.3500 0.1940
0.4000 0.1690
0.4500 0.2090
0.5000 0.2075
0.5500 0.2220
0.6000 0.2365
0.6500 0.2435
0.7000 0.2330
0.7500 0.2610
0.8000 0.2575
0.8500 0.2620
0.9000 0.2460
0.9500 0.2710
1.0000 0.2590
1.0500 0.8415
1.1000 0.9035
1.1500 0.9520
1.2000 0.9645
1.2500 0.9705
1.3000 0.9720
1.3500 0.9765
1.4000 0.9785
1.4500 0.9805
1.5000 0.9840


==> tikz_data/agg_antmaze_giant_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0010
0.1500 0.0010
0.2000 0.0020
0.2500 0.0010
0.3000 0.0015
0.3500 0.0015
0.4000 0.0020
0.4500 0.0010
0.5000 0.0040
0.5500 0.0055
0.6000 0.0100
0.6500 0.0170
0.7000 0.0235
0.7500 0.0575
0.8000 0.0735
0.8500 0.0910
0.9000 0.1050
0.9500 0.1050
1.0000 0.1200
1.0500 0.0255
1.1000 0.0685
1.1500 0.1455
1.2000 0.2465
1.2500 0.2395
1.3000 0.2870
1.3500 0.3455
1.4000 0.3730
1.4500 0.4320
1.5000 0.4375


==> tikz_data/agg_antmaze_giant_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0005
0.1000 0.0455
0.1500 0.0710
0.2000 0.1110
0.2500 0.1165
0.3000 0.1300
0.3500 0.1710
0.4000 0.1870
0.4500 0.1855
0.5000 0.1970
0.5500 0.2215
0.6000 0.2160
0.6500 0.2070
0.7000 0.2250
0.7500 0.2230
0.8000 0.2220
0.8500 0.2380
0.9000 0.2500
0.9500 0.2370
1.0000 0.2900
1.0500 0.5345
1.1000 0.5690
1.1500 0.6285
1.2000 0.6720
1.2500 0.6665
1.3000 0.6975
1.3500 0.6940
1.4000 0.7265
1.4500 0.7305
1.5000 0.7370


==> tikz_data/agg_antmaze_giant_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0200
0.7000 0.0120
0.7500 0.0165
0.8000 0.0165
0.8500 0.0320
0.9000 0.0500
0.9500 0.0485
1.0000 0.0550
1.0500 0.3655
1.1000 0.6550
1.1500 0.8330
1.2000 0.8505
1.2500 0.9110
1.3000 0.9160
1.3500 0.9135
1.4000 0.9600
1.4500 0.9641
1.5000 0.9677


==> tikz_data/agg_antmaze_giant_band.dat <==
x y
0.0500 0.0000
0.1000 0.0013
0.1500 0.0013
0.2000 0.0012
0.2500 0.0000
0.3000 0.0041
0.3500 0.0000
0.4000 0.0037
0.4500 0.0250
0.5000 0.0324
0.5500 0.0189
0.6000 0.0345
0.6500 0.0586
0.7000 0.0430
0.7500 0.0617
0.8000 0.0436
0.8500 0.0603
0.9000 0.0402
0.9500 0.0681
1.0000 0.0783
1.0500 0.6819
1.1000 0.8061
1.1500 0.9018
1.2000 0.9360
1.2500 0.9444
1.3000 0.9456
1.3500 0.9533
1.4000 0.9588
1.4500 0.9598
1.5000 0.9644
1.5000 1.0000
1.4500 1.0000
1.4000 0.9982
1.3500 0.9997
1.3000 0.9984
1.2500 0.9966
1.2000 0.9930
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.4397
0.9500 0.4739
0.9000 0.4518
0.8500 0.4637
0.8000 0.4714
0.7500 0.4603
0.7000 0.4230
0.6500 0.4284
0.6000 0.4385
0.5500 0.4251
0.5000 0.3826
0.4500 0.3930
0.4000 0.3343
0.3500 0.4027
0.3000 0.3119
0.2500 0.3029
0.2000 0.3008
0.1500 0.2147
0.1000 0.1917
0.0500 0.1238


==> tikz_data/agg_antmaze_large_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.3465
0.1000 0.4310
0.1500 0.5210
0.2000 0.6130
0.2500 0.6410
0.3000 0.6810
0.3500 0.6780
0.4000 0.6965
0.4500 0.6985
0.5000 0.7405
0.5500 0.7720
0.6000 0.8140
0.6500 0.8145
0.7000 0.8290
0.7500 0.8715
0.8000 0.8455
0.8500 0.8465
0.9000 0.8495
0.9500 0.8800
1.0000 0.8895
1.0500 0.9490
1.1000 0.9600
1.1500 0.9705
1.2000 0.9690
1.2500 0.9795
1.3000 0.9775
1.3500 0.9785
1.4000 0.9835
1.4500 0.9865
1.5000 0.9845


==> tikz_data/agg_antmaze_large_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0930
0.1000 0.2065
0.1500 0.3155
0.2000 0.3725
0.2500 0.3770
0.3000 0.3330
0.3500 0.3845
0.4000 0.3795
0.4500 0.3395
0.5000 0.3745
0.5500 0.4225
0.6000 0.4370
0.6500 0.4440
0.7000 0.4330
0.7500 0.4185
0.8000 0.4340
0.8500 0.4295
0.9000 0.4425
0.9500 0.4755
1.0000 0.4770
1.0500 0.8950
1.1000 0.9480
1.1500 0.9565
1.2000 0.9610
1.2500 0.9570
1.3000 0.9640
1.3500 0.9590
1.4000 0.9660
1.4500 0.9645
1.5000 0.9655


==> tikz_data/agg_antmaze_large_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0990
0.1000 0.2960
0.1500 0.3175
0.2000 0.3160
0.2500 0.3280
0.3000 0.3485
0.3500 0.3310
0.4000 0.3895
0.4500 0.4160
0.5000 0.4370
0.5500 0.4560
0.6000 0.5005
0.6500 0.4860
0.7000 0.5020
0.7500 0.5285
0.8000 0.5240
0.8500 0.5275
0.9000 0.5540
0.9500 0.5415
1.0000 0.5310
1.0500 0.8305
1.1000 0.8815
1.1500 0.9190
1.2000 0.9160
1.2500 0.9285
1.3000 0.9430
1.3500 0.9515
1.4000 0.9395
1.4500 0.9475
1.5000 0.9455


==> tikz_data/agg_antmaze_large_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0860
0.1000 0.3510
0.1500 0.4005
0.2000 0.4210
0.2500 0.4490
0.3000 0.4065
0.3500 0.3290
0.4000 0.3225
0.4500 0.3170
0.5000 0.3585
0.5500 0.3545
0.6000 0.3790
0.6500 0.4100
0.7000 0.3985
0.7500 0.3935
0.8000 0.4065
0.8500 0.4060
0.9000 0.4280
0.9500 0.3860
1.0000 0.3775
1.0500 0.8770
1.1000 0.9620
1.1500 0.9850
1.2000 0.9670
1.2500 0.9915
1.3000 0.9910
1.3500 0.9675
1.4000 0.9940
1.4500 0.9955
1.5000 0.9975


==> tikz_data/agg_antmaze_large_FQM.dat <==
x y
0.0500 0.7735
0.1000 0.8100
0.1500 0.8440
0.2000 0.8590
0.2500 0.8620
0.3000 0.8635
0.3500 0.8845
0.4000 0.8940
0.4500 0.8745
0.5000 0.8780
0.5500 0.8900
0.6000 0.8900
0.6500 0.8935
0.7000 0.8770
0.7500 0.8920
0.8000 0.8950
0.8500 0.8925
0.9000 0.8890
0.9500 0.8965
1.0000 0.8925
1.0500 0.9730
1.1000 0.9800
1.1500 0.9870
1.2000 0.9905
1.2500 0.9945
1.3000 0.9945
1.3500 0.9965
1.4000 0.9975
1.4500 0.9940
1.5000 0.9970


==> tikz_data/agg_antmaze_large_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0305
0.1000 0.0990
0.1500 0.1290
0.2000 0.1870
0.2500 0.2015
0.3000 0.1985
0.3500 0.2475
0.4000 0.2630
0.4500 0.2865
0.5000 0.2865
0.5500 0.2665
0.6000 0.3135
0.6500 0.3145
0.7000 0.2970
0.7500 0.3095
0.8000 0.2910
0.8500 0.2735
0.9000 0.3205
0.9500 0.3080
1.0000 0.2915
1.0500 0.0940
1.1000 0.1820
1.1500 0.2675
1.2000 0.3195
1.2500 0.3130
1.3000 0.3885
1.3500 0.4735
1.4000 0.4855
1.4500 0.4755
1.5000 0.5220


==> tikz_data/agg_antmaze_large_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.2600
0.1000 0.4085
0.1500 0.4490
0.2000 0.4995
0.2500 0.5155
0.3000 0.5190
0.3500 0.5285
0.4000 0.5195
0.4500 0.5250
0.5000 0.5400
0.5500 0.5430
0.6000 0.5635
0.6500 0.5595
0.7000 0.5355
0.7500 0.5460
0.8000 0.5985
0.8500 0.6415
0.9000 0.6355
0.9500 0.6360
1.0000 0.6220
1.0500 0.9725
1.1000 0.9750
1.1500 0.9820
1.2000 0.9890
1.2500 0.9850
1.3000 0.9885
1.3500 0.9940
1.4000 0.9920
1.4500 0.9905
1.5000 0.9920


==> tikz_data/agg_antmaze_large_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.2400
0.1000 0.4415
0.1500 0.4775
0.2000 0.4890
0.2500 0.5185
0.3000 0.5140
0.3500 0.5220
0.4000 0.5275
0.4500 0.5550
0.5000 0.6175
0.5500 0.6615
0.6000 0.6810
0.6500 0.7405
0.7000 0.7605
0.7500 0.7850
0.8000 0.8145
0.8500 0.8340
0.9000 0.8460
0.9500 0.8480
1.0000 0.8640
1.0500 0.9375
1.1000 0.9540
1.1500 0.9625
1.2000 0.9810
1.2500 0.9765
1.3000 0.9790
1.3500 0.9840
1.4000 0.9815
1.4500 0.9630
1.5000 0.9645


==> tikz_data/agg_antmaze_large_band.dat <==
x y
0.0500 0.6585
0.1000 0.7159
0.1500 0.7421
0.2000 0.7676
0.2500 0.7803
0.3000 0.7844
0.3500 0.8151
0.4000 0.8198
0.4500 0.8013
0.5000 0.8062
0.5500 0.8157
0.6000 0.8225
0.6500 0.8273
0.7000 0.7840
0.7500 0.8272
0.8000 0.8262
0.8500 0.8317
0.9000 0.8192
0.9500 0.8417
1.0000 0.8265
1.0500 0.9491
1.1000 0.9572
1.1500 0.9688
1.2000 0.9757
1.2500 0.9845
1.3000 0.9845
1.3500 0.9889
1.4000 0.9883
1.4500 0.9829
1.5000 0.9899
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 0.9969
1.0000 0.9585
0.9500 0.9513
0.9000 0.9588
0.8500 0.9533
0.8000 0.9638
0.7500 0.9568
0.7000 0.9700
0.6500 0.9597
0.6000 0.9575
0.5500 0.9643
0.5000 0.9498
0.4500 0.9477
0.4000 0.9682
0.3500 0.9539
0.3000 0.9426
0.2500 0.9437
0.2000 0.9504
0.1500 0.9459
0.1000 0.9041
0.0500 0.8885


==> tikz_data/agg_cube_double_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.4095
0.1000 0.6035
0.1500 0.6680
0.2000 0.7390
0.2500 0.7515
0.3000 0.7830
0.3500 0.8060
0.4000 0.7735
0.4500 0.7905
0.5000 0.8070
0.5500 0.8005
0.6000 0.7870
0.6500 0.7940
0.7000 0.8250
0.7500 0.8015
0.8000 0.8120
0.8500 0.7985
0.9000 0.7955
0.9500 0.8030
1.0000 0.8105
1.0500 0.9625
1.1000 0.9825
1.1500 0.9910
1.2000 0.9945
1.2500 0.9950
1.3000 0.9980
1.3500 0.9950
1.4000 0.9985
1.4500 0.9990
1.5000 0.9985


==> tikz_data/agg_cube_double_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.5535
0.1000 0.5750
0.1500 0.5510
0.2000 0.5520
0.2500 0.5550
0.3000 0.5350
0.3500 0.5535
0.4000 0.5280
0.4500 0.5430
0.5000 0.5400
0.5500 0.5320
0.6000 0.5415
0.6500 0.5255
0.7000 0.5415
0.7500 0.5315
0.8000 0.5195
0.8500 0.5385
0.9000 0.5320
0.9500 0.5690
1.0000 0.5455
1.0500 0.7740
1.1000 0.8915
1.1500 0.9380
1.2000 0.9685
1.2500 0.9750
1.3000 0.9830
1.3500 0.9905
1.4000 0.9915
1.4500 0.9950
1.5000 0.9945


==> tikz_data/agg_cube_double_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.1130
0.1000 0.4685
0.1500 0.5640
0.2000 0.6040
0.2500 0.6030
0.3000 0.6400
0.3500 0.6685
0.4000 0.6860
0.4500 0.6955
0.5000 0.6930
0.5500 0.6985
0.6000 0.7055
0.6500 0.7105
0.7000 0.7230
0.7500 0.7210
0.8000 0.7370
0.8500 0.7215
0.9000 0.7230
0.9500 0.7290
1.0000 0.7150
1.0500 0.8875
1.1000 0.9255
1.1500 0.9510
1.2000 0.9625
1.2500 0.9700
1.3000 0.9850
1.3500 0.9815
1.4000 0.9780
1.4500 0.9845
1.5000 0.9855


==> tikz_data/agg_cube_double_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.1310
0.1000 0.1850
0.1500 0.2485
0.2000 0.3235
0.2500 0.3415
0.3000 0.3440
0.3500 0.4010
0.4000 0.3800
0.4500 0.3910
0.5000 0.3960
0.5500 0.4155
0.6000 0.4005
0.6500 0.4345
0.7000 0.4595
0.7500 0.4590
0.8000 0.4345
0.8500 0.4520
0.9000 0.4690
0.9500 0.4245
1.0000 0.4430
1.0500 0.8280
1.1000 0.9340
1.1500 0.9605
1.2000 0.9745
1.2500 0.9790
1.3000 0.9850
1.3500 0.9915
1.4000 0.9945
1.4500 0.9980
1.5000 0.9970


==> tikz_data/agg_cube_double_FQM.dat <==
x y
0.0500 0.1525
0.1000 0.1725
0.1500 0.1845
0.2000 0.2330
0.2500 0.2730
0.3000 0.3095
0.3500 0.3380
0.4000 0.3715
0.4500 0.3540
0.5000 0.3855
0.5500 0.4040
0.6000 0.3950
0.6500 0.4190
0.7000 0.4485
0.7500 0.4360
0.8000 0.4560
0.8500 0.4545
0.9000 0.4520
0.9500 0.4380
1.0000 0.4695
1.0500 0.7770
1.1000 0.8795
1.1500 0.9255
1.2000 0.9565
1.2500 0.9605
1.3000 0.9740
1.3500 0.9780
1.4000 0.9785
1.4500 0.9895
1.5000 0.9870


==> tikz_data/agg_cube_double_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.3120
0.1000 0.1120
0.1500 0.0880
0.2000 0.0810
0.2500 0.0700
0.3000 0.0785
0.3500 0.0725
0.4000 0.0810
0.4500 0.0745
0.5000 0.0850
0.5500 0.0795
0.6000 0.0785
0.6500 0.0730
0.7000 0.0905
0.7500 0.0725
0.8000 0.0895
0.8500 0.0790
0.9000 0.0810
0.9500 0.0885
1.0000 0.0860
1.0500 0.2800
1.1000 0.4370
1.1500 0.5430
1.2000 0.5850
1.2500 0.6120
1.3000 0.6160
1.3500 0.6525
1.4000 0.6755
1.4500 0.6885
1.5000 0.7215


==> tikz_data/agg_cube_double_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.2510
0.1000 0.4665
0.1500 0.5745
0.2000 0.5975
0.2500 0.6075
0.3000 0.6390
0.3500 0.6500
0.4000 0.6700
0.4500 0.6650
0.5000 0.6775
0.5500 0.6800
0.6000 0.6935
0.6500 0.6795
0.7000 0.6945
0.7500 0.6935
0.8000 0.6845
0.8500 0.7010
0.9000 0.6745
0.9500 0.6795
1.0000 0.7055
1.0500 0.9185
1.1000 0.9825
1.1500 0.9895
1.2000 0.9940
1.2500 0.9955
1.3000 0.9960
1.3500 0.9970
1.4000 0.9970
1.4500 0.9970
1.5000 0.9995


==> tikz_data/agg_cube_double_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.2550
0.1000 0.4825
0.1500 0.5630
0.2000 0.5935
0.2500 0.6260
0.3000 0.6375
0.3500 0.6505
0.4000 0.6825
0.4500 0.6665
0.5000 0.6700
0.5500 0.6670
0.6000 0.6820
0.6500 0.6775
0.7000 0.6880
0.7500 0.6775
0.8000 0.6740
0.8500 0.6900
0.9000 0.6950
0.9500 0.6840
1.0000 0.7060
1.0500 0.9300
1.1000 0.9660
1.1500 0.9895
1.2000 0.9955
1.2500 0.9955
1.3000 0.9975
1.3500 0.9965
1.4000 0.9990
1.4500 0.9980
1.5000 0.9975


==> tikz_data/agg_cube_double_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0616
0.3000 0.0846
0.3500 0.1261
0.4000 0.1595
0.4500 0.1378
0.5000 0.1738
0.5500 0.1778
0.6000 0.1641
0.6500 0.1773
0.7000 0.2071
0.7500 0.2037
0.8000 0.2228
0.8500 0.2114
0.9000 0.2147
0.9500 0.2053
1.0000 0.2177
1.0500 0.5298
1.1000 0.7228
1.1500 0.8323
1.2000 0.9090
1.2500 0.9051
1.3000 0.9376
1.3500 0.9426
1.4000 0.9452
1.4500 0.9711
1.5000 0.9619
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.7213
0.9500 0.6707
0.9000 0.6893
0.8500 0.6976
0.8000 0.6892
0.7500 0.6683
0.7000 0.6899
0.6500 0.6607
0.6000 0.6259
0.5500 0.6302
0.5000 0.5972
0.4500 0.5702
0.4000 0.5835
0.3500 0.5499
0.3000 0.5344
0.2500 0.4844
0.2000 0.4663
0.1500 0.4390
0.1000 0.4024
0.0500 0.3988


==> tikz_data/agg_cube_quadruple_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0230
0.1000 0.0355
0.1500 0.0305
0.2000 0.0560
0.2500 0.0615
0.3000 0.0660
0.3500 0.0730
0.4000 0.0755
0.4500 0.0830
0.5000 0.0965
0.5500 0.1120
0.6000 0.1280
0.6500 0.1325
0.7000 0.1435
0.7500 0.1670
0.8000 0.1630
0.8500 0.1685
0.9000 0.1730
0.9500 0.1915
1.0000 0.1930
1.0500 0.7075
1.1000 0.7490
1.1500 0.7690
1.2000 0.7735
1.2500 0.7775
1.3000 0.7850
1.3500 0.7770
1.4000 0.7850
1.4500 0.7840
1.5000 0.7820


==> tikz_data/agg_cube_quadruple_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0010
0.1500 0.0030
0.2000 0.0010
0.2500 0.0020
0.3000 0.0005
0.3500 0.0030
0.4000 0.0045
0.4500 0.0035
0.5000 0.0060
0.5500 0.0010
0.6000 0.0080
0.6500 0.0030
0.7000 0.0140
0.7500 0.0090
0.8000 0.0160
0.8500 0.0115
0.9000 0.0135
0.9500 0.0095
1.0000 0.0140
1.0500 0.2765
1.1000 0.4505
1.1500 0.5250
1.2000 0.5910
1.2500 0.6210
1.3000 0.6545
1.3500 0.6710
1.4000 0.6755
1.4500 0.6915
1.5000 0.7000


==> tikz_data/agg_cube_quadruple_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0015
0.1000 0.0315
0.1500 0.0045
0.2000 0.0120
0.2500 0.0090
0.3000 0.0230
0.3500 0.0250
0.4000 0.0160
0.4500 0.0310
0.5000 0.0420
0.5500 0.0590
0.6000 0.0375
0.6500 0.0665
0.7000 0.0710
0.7500 0.0550
0.8000 0.0855
0.8500 0.0880
0.9000 0.0580
0.9500 0.0865
1.0000 0.0870
1.0500 0.6110
1.1000 0.7375
1.1500 0.7615
1.2000 0.7895
1.2500 0.7880
1.3000 0.7910
1.3500 0.7910
1.4000 0.7980
1.4500 0.7905
1.5000 0.7915


==> tikz_data/agg_cube_quadruple_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0005
0.1500 0.0020
0.2000 0.0010
0.2500 0.0085
0.3000 0.0060
0.3500 0.0045
0.4000 0.0075
0.4500 0.0060
0.5000 0.0165
0.5500 0.0115
0.6000 0.0440
0.6500 0.0235
0.7000 0.0380
0.7500 0.0385
0.8000 0.0630
0.8500 0.0210
0.9000 0.0695
0.9500 0.0470
1.0000 0.0865
1.0500 0.6605
1.1000 0.7165
1.1500 0.7380
1.2000 0.7765
1.2500 0.7790
1.3000 0.7865
1.3500 0.7905
1.4000 0.7925
1.4500 0.7875
1.5000 0.7895


==> tikz_data/agg_cube_quadruple_FQM.dat <==
x y
0.0500 0.0020
0.1000 0.0220
0.1500 0.0100
0.2000 0.0030
0.2500 0.0015
0.3000 0.0045
0.3500 0.0015
0.4000 0.0010
0.4500 0.0025
0.5000 0.0030
0.5500 0.0005
0.6000 0.0040
0.6500 0.0025
0.7000 0.0050
0.7500 0.0060
0.8000 0.0075
0.8500 0.0080
0.9000 0.0075
0.9500 0.0145
1.0000 0.0080
1.0500 0.7120
1.1000 0.7615
1.1500 0.7760
1.2000 0.7860
1.2500 0.7855
1.3000 0.7850
1.3500 0.7905
1.4000 0.7900
1.4500 0.7895
1.5000 0.7890


==> tikz_data/agg_cube_quadruple_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0015
0.1500 0.0010
0.2000 0.0000
0.2500 0.0000
0.3000 0.0010
0.3500 0.0005
0.4000 0.0010
0.4500 0.0015
0.5000 0.0045
0.5500 0.0025
0.6000 0.0025
0.6500 0.0055
0.7000 0.0040
0.7500 0.0115
0.8000 0.0150
0.8500 0.0260
0.9000 0.0275
0.9500 0.0310
1.0000 0.0550
1.0500 0.4715
1.1000 0.5405
1.1500 0.6140
1.2000 0.6335
1.2500 0.6640
1.3000 0.6590
1.3500 0.6575
1.4000 0.6770
1.4500 0.6640
1.5000 0.6760


==> tikz_data/agg_cube_quadruple_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0245
0.1000 0.0380
0.1500 0.0085
0.2000 0.0560
0.2500 0.0625
0.3000 0.0710
0.3500 0.0610
0.4000 0.0920
0.4500 0.0935
0.5000 0.1315
0.5500 0.1315
0.6000 0.1215
0.6500 0.1710
0.7000 0.1725
0.7500 0.1700
0.8000 0.1850
0.8500 0.1645
0.9000 0.1800
0.9500 0.1555
1.0000 0.1805
1.0500 0.5255
1.1000 0.6970
1.1500 0.7280
1.2000 0.7160
1.2500 0.7360
1.3000 0.7420
1.3500 0.7445
1.4000 0.7430
1.4500 0.7465
1.5000 0.7445


==> tikz_data/agg_cube_quadruple_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0085
0.1500 0.0010
0.2000 0.0025
0.2500 0.0010
0.3000 0.0245
0.3500 0.0265
0.4000 0.0550
0.4500 0.0220
0.5000 0.0485
0.5500 0.0450
0.6000 0.0700
0.6500 0.0630
0.7000 0.0750
0.7500 0.0285
0.8000 0.0880
0.8500 0.0455
0.9000 0.1070
0.9500 0.0635
1.0000 0.0940
1.0500 0.6020
1.1000 0.7085
1.1500 0.7405
1.2000 0.7605
1.2500 0.7675
1.3000 0.7720
1.3500 0.7730
1.4000 0.7735
1.4500 0.7720
1.5000 0.7745


==> tikz_data/agg_cube_quadruple_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.3341
1.1000 0.3745
1.1500 0.3868
1.2000 0.3924
1.2500 0.3921
1.3000 0.3917
1.3500 0.3950
1.4000 0.3944
1.4500 0.3944
1.5000 0.3940
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.0294
0.9500 0.0547
0.9000 0.0319
0.8500 0.0324
0.8000 0.0288
0.7500 0.0347
0.7000 0.0216
0.6500 0.0153
0.6000 0.0183
0.5500 0.0036
0.5000 0.0188
0.4500 0.0105
0.4000 0.0054
0.3500 0.0068
0.3000 0.0190
0.2500 0.0084
0.2000 0.0125
0.1500 0.0328
0.1000 0.0972
0.0500 0.0095


==> tikz_data/agg_cube_triple_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0480
0.1000 0.0660
0.1500 0.0820
0.2000 0.0910
0.2500 0.1065
0.3000 0.1440
0.3500 0.1675
0.4000 0.2115
0.4500 0.2465
0.5000 0.2460
0.5500 0.3015
0.6000 0.3075
0.6500 0.3500
0.7000 0.3560
0.7500 0.3990
0.8000 0.3890
0.8500 0.4545
0.9000 0.4205
0.9500 0.4695
1.0000 0.5015
1.0500 0.9835
1.1000 0.9900
1.1500 0.9935
1.2000 0.9960
1.2500 0.9925
1.3000 0.9945
1.3500 0.9955
1.4000 0.9945
1.4500 0.9950
1.5000 0.9985


==> tikz_data/agg_cube_triple_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0015
0.1000 0.0000
0.1500 0.0180
0.2000 0.0125
0.2500 0.0055
0.3000 0.0040
0.3500 0.0055
0.4000 0.0095
0.4500 0.0005
0.5000 0.0005
0.5500 0.0005
0.6000 0.0015
0.6500 0.0025
0.7000 0.0040
0.7500 0.0010
0.8000 0.0025
0.8500 0.0045
0.9000 0.0055
0.9500 0.0055
1.0000 0.0030
1.0500 0.1300
1.1000 0.1925
1.1500 0.2005
1.2000 0.2020
1.2500 0.2015
1.3000 0.2020
1.3500 0.2015
1.4000 0.2000
1.4500 0.1995
1.5000 0.1985


==> tikz_data/agg_cube_triple_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0330
0.1000 0.0405
0.1500 0.0485
0.2000 0.0650
0.2500 0.0640
0.3000 0.0785
0.3500 0.1185
0.4000 0.1165
0.4500 0.1325
0.5000 0.1250
0.5500 0.1795
0.6000 0.1680
0.6500 0.1935
0.7000 0.2200
0.7500 0.2515
0.8000 0.2605
0.8500 0.2725
0.9000 0.3035
0.9500 0.2870
1.0000 0.3410
1.0500 0.8235
1.1000 0.8650
1.1500 0.8760
1.2000 0.8885
1.2500 0.8820
1.3000 0.9000
1.3500 0.9055
1.4000 0.8995
1.4500 0.9105
1.5000 0.9045


==> tikz_data/agg_cube_triple_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0085
0.1000 0.0030
0.1500 0.0055
0.2000 0.0170
0.2500 0.0345
0.3000 0.0445
0.3500 0.0505
0.4000 0.0500
0.4500 0.0435
0.5000 0.0515
0.5500 0.0380
0.6000 0.0325
0.6500 0.0425
0.7000 0.0400
0.7500 0.0355
0.8000 0.0835
0.8500 0.0430
0.9000 0.0545
0.9500 0.0470
1.0000 0.0730
1.0500 0.7395
1.1000 0.7990
1.1500 0.8065
1.2000 0.8140
1.2500 0.8320
1.3000 0.8420
1.3500 0.8480
1.4000 0.8540
1.4500 0.8600
1.5000 0.8690


==> tikz_data/agg_cube_triple_FQM.dat <==
x y
0.0500 0.0115
0.1000 0.0145
0.1500 0.0040
0.2000 0.0060
0.2500 0.0225
0.3000 0.0170
0.3500 0.0365
0.4000 0.0535
0.4500 0.0505
0.5000 0.0600
0.5500 0.0755
0.6000 0.0855
0.6500 0.1070
0.7000 0.1065
0.7500 0.1405
0.8000 0.1485
0.8500 0.1830
0.9000 0.1965
0.9500 0.2100
1.0000 0.2495
1.0500 0.9435
1.1000 0.9750
1.1500 0.9770
1.2000 0.9830
1.2500 0.9815
1.3000 0.9820
1.3500 0.9825
1.4000 0.9860
1.4500 0.9860
1.5000 0.9855


==> tikz_data/agg_cube_triple_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0430
0.1000 0.0910
0.1500 0.1245
0.2000 0.1790
0.2500 0.1895
0.3000 0.1885
0.3500 0.2200
0.4000 0.2230
0.4500 0.2550
0.5000 0.2910
0.5500 0.2680
0.6000 0.2885
0.6500 0.2930
0.7000 0.2825
0.7500 0.2600
0.8000 0.2545
0.8500 0.2500
0.9000 0.2420
0.9500 0.2490
1.0000 0.2365
1.0500 0.3405
1.1000 0.4115
1.1500 0.4320
1.2000 0.4330
1.2500 0.4275
1.3000 0.4360
1.3500 0.4470
1.4000 0.4305
1.4500 0.4545
1.5000 0.4555


==> tikz_data/agg_cube_triple_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0435
0.1000 0.0595
0.1500 0.0655
0.2000 0.0435
0.2500 0.0775
0.3000 0.0615
0.3500 0.0645
0.4000 0.0705
0.4500 0.0710
0.5000 0.0680
0.5500 0.0660
0.6000 0.1050
0.6500 0.1010
0.7000 0.1230
0.7500 0.1050
0.8000 0.1255
0.8500 0.1615
0.9000 0.1510
0.9500 0.1680
1.0000 0.1920
1.0500 0.6215
1.1000 0.7930
1.1500 0.8180
1.2000 0.8265
1.2500 0.8600
1.3000 0.8620
1.3500 0.8830
1.4000 0.8840
1.4500 0.8835
1.5000 0.8960


==> tikz_data/agg_cube_triple_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.0200
0.1500 0.0175
0.2000 0.0165
0.2500 0.0240
0.3000 0.0250
0.3500 0.0270
0.4000 0.0420
0.4500 0.0415
0.5000 0.0330
0.5500 0.0685
0.6000 0.0610
0.6500 0.0480
0.7000 0.0740
0.7500 0.0725
0.8000 0.0610
0.8500 0.0945
0.9000 0.0945
0.9500 0.0980
1.0000 0.1055
1.0500 0.8130
1.1000 0.8795
1.1500 0.9125
1.2000 0.9200
1.2500 0.9490
1.3000 0.9620
1.3500 0.9665
1.4000 0.9750
1.4500 0.9780
1.5000 0.9825


==> tikz_data/agg_cube_triple_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0027
0.8500 0.0000
0.9000 0.0089
0.9500 0.0000
1.0000 0.0224
1.0500 0.8217
1.1000 0.9221
1.1500 0.9331
1.2000 0.9439
1.2500 0.9485
1.3000 0.9454
1.3500 0.9464
1.4000 0.9516
1.4500 0.9591
1.5000 0.9529
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.4766
0.9500 0.4441
0.9000 0.3841
0.8500 0.3748
0.8000 0.2943
0.7500 0.3044
0.7000 0.2470
0.6500 0.2363
0.6000 0.2129
0.5500 0.1817
0.5000 0.1474
0.4500 0.1454
0.4000 0.1356
0.3500 0.1011
0.3000 0.0543
0.2500 0.0686
0.2000 0.0216
0.1500 0.0142
0.1000 0.0540
0.0500 0.0486


==> tikz_data/agg_humanoidmaze_large_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0060
0.1000 0.0150
0.1500 0.0540
0.2000 0.1045
0.2500 0.1335
0.3000 0.1510
0.3500 0.1760
0.4000 0.2050
0.4500 0.2240
0.5000 0.2420
0.5500 0.2520
0.6000 0.2560
0.6500 0.2805
0.7000 0.3020
0.7500 0.3165
0.8000 0.3015
0.8500 0.3100
0.9000 0.3450
0.9500 0.3390
1.0000 0.3560
1.0500 0.4125
1.1000 0.5180
1.1500 0.5680
1.2000 0.6340
1.2500 0.6405
1.3000 0.6665
1.3500 0.6935
1.4000 0.7050
1.4500 0.7340
1.5000 0.7585


==> tikz_data/agg_humanoidmaze_large_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0010
0.1500 0.0005
0.2000 0.0000
0.2500 0.0010
0.3000 0.0025
0.3500 0.0045
0.4000 0.0120
0.4500 0.0085
0.5000 0.0185
0.5500 0.0250
0.6000 0.0280
0.6500 0.0340
0.7000 0.0295
0.7500 0.0385
0.8000 0.0525
0.8500 0.0560
0.9000 0.0470
0.9500 0.0445
1.0000 0.0635
1.0500 0.0875
1.1000 0.2265
1.1500 0.2890
1.2000 0.3685
1.2500 0.4385
1.3000 0.4945
1.3500 0.5920
1.4000 0.6565
1.4500 0.6605
1.5000 0.7425


==> tikz_data/agg_humanoidmaze_large_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0010
0.1500 0.0005
0.2000 0.0010
0.2500 0.0020
0.3000 0.0030
0.3500 0.0025
0.4000 0.0040
0.4500 0.0040
0.5000 0.0065
0.5500 0.0015
0.6000 0.0010
0.6500 0.0015
0.7000 0.0025
0.7500 0.0040
0.8000 0.0090
0.8500 0.0040
0.9000 0.0050
0.9500 0.0080
1.0000 0.0070
1.0500 0.0560
1.1000 0.1945
1.1500 0.1930
1.2000 0.2860
1.2500 0.3180
1.3000 0.3115
1.3500 0.3320
1.4000 0.3445
1.4500 0.3055
1.5000 0.2765


==> tikz_data/agg_humanoidmaze_large_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0010
0.1000 0.0015
0.1500 0.0010
0.2000 0.0055
0.2500 0.0060
0.3000 0.0025
0.3500 0.0105
0.4000 0.0095
0.4500 0.0115
0.5000 0.0170
0.5500 0.0205
0.6000 0.0165
0.6500 0.0260
0.7000 0.0140
0.7500 0.0195
0.8000 0.0225
0.8500 0.0260
0.9000 0.0455
0.9500 0.0360
1.0000 0.0160
1.0500 0.1155
1.1000 0.2460
1.1500 0.3225
1.2000 0.3375
1.2500 0.3550
1.3000 0.3160
1.3500 0.3690
1.4000 0.3415
1.4500 0.3660
1.5000 0.3710


==> tikz_data/agg_humanoidmaze_large_FQM.dat <==
x y
0.0500 0.0475
0.1000 0.2775
0.1500 0.3415
0.2000 0.4505
0.2500 0.5360
0.3000 0.6150
0.3500 0.7060
0.4000 0.7795
0.4500 0.7680
0.5000 0.7825
0.5500 0.8335
0.6000 0.8255
0.6500 0.8260
0.7000 0.8490
0.7500 0.8400
0.8000 0.8475
0.8500 0.8405
0.9000 0.8415
0.9500 0.8495
1.0000 0.8405
1.0500 0.9285
1.1000 0.9590
1.1500 0.9690
1.2000 0.9755
1.2500 0.9840
1.3000 0.9905
1.3500 0.9925
1.4000 0.9935
1.4500 0.9925
1.5000 0.9935


==> tikz_data/agg_humanoidmaze_large_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0020
0.1000 0.0160
0.1500 0.0185
0.2000 0.0230
0.2500 0.0730
0.3000 0.1695
0.3500 0.2115
0.4000 0.2510
0.4500 0.2830
0.5000 0.2925
0.5500 0.3340
0.6000 0.3130
0.6500 0.3075
0.7000 0.3365
0.7500 0.3250
0.8000 0.3120
0.8500 0.3045
0.9000 0.3340
0.9500 0.2910
1.0000 0.2990
1.0500 0.2170
1.1000 0.1725
1.1500 0.1615
1.2000 0.2345
1.2500 0.2480
1.3000 0.2270
1.3500 0.1930
1.4000 0.1740
1.4500 0.1445
1.5000 0.1190


==> tikz_data/agg_humanoidmaze_large_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0005
0.1500 0.0005
0.2000 0.0055
0.2500 0.0050
0.3000 0.0075
0.3500 0.0050
0.4000 0.0080
0.4500 0.0145
0.5000 0.0210
0.5500 0.0170
0.6000 0.0200
0.6500 0.0250
0.7000 0.0260
0.7500 0.0145
0.8000 0.0185
0.8500 0.0375
0.9000 0.0405
0.9500 0.0555
1.0000 0.0370
1.0500 0.1120
1.1000 0.2660
1.1500 0.2835
1.2000 0.3280
1.2500 0.3040
1.3000 0.2880
1.3500 0.2690
1.4000 0.2725
1.4500 0.2765
1.5000 0.2550


==> tikz_data/agg_humanoidmaze_large_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0010
0.2000 0.0005
0.2500 0.0010
0.3000 0.0020
0.3500 0.0080
0.4000 0.0065
0.4500 0.0080
0.5000 0.0180
0.5500 0.0140
0.6000 0.0095
0.6500 0.0085
0.7000 0.0180
0.7500 0.0215
0.8000 0.0060
0.8500 0.0115
0.9000 0.0235
0.9500 0.0210
1.0000 0.0405
1.0500 0.1040
1.1000 0.2035
1.1500 0.2610
1.2000 0.2985
1.2500 0.3015
1.3000 0.3100
1.3500 0.2940
1.4000 0.2710
1.4500 0.2740
1.5000 0.2740


==> tikz_data/agg_humanoidmaze_large_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0474
0.2500 0.1648
0.3000 0.2429
0.3500 0.3919
0.4000 0.5347
0.4500 0.4724
0.5000 0.5019
0.5500 0.6533
0.6000 0.6644
0.6500 0.6509
0.7000 0.7077
0.7500 0.6999
0.8000 0.7150
0.8500 0.7043
0.9000 0.6986
0.9500 0.7188
1.0000 0.6843
1.0500 0.8560
1.1000 0.9166
1.1500 0.9305
1.2000 0.9453
1.2500 0.9639
1.3000 0.9738
1.3500 0.9809
1.4000 0.9805
1.4500 0.9801
1.5000 0.9813
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.9967
0.9500 0.9802
0.9000 0.9844
0.8500 0.9767
0.8000 0.9800
0.7500 0.9801
0.7000 0.9903
0.6500 1.0000
0.6000 0.9866
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 0.9871
0.2500 0.9072
0.2000 0.8536
0.1500 0.7304
0.1000 0.5999
0.0500 0.1419


==> tikz_data/agg_humanoidmaze_medium_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.1170
0.1000 0.2780
0.1500 0.3920
0.2000 0.5700
0.2500 0.6730
0.3000 0.7120
0.3500 0.7180
0.4000 0.7165
0.4500 0.7095
0.5000 0.7295
0.5500 0.7550
0.6000 0.7600
0.6500 0.7770
0.7000 0.7725
0.7500 0.8050
0.8000 0.8135
0.8500 0.8385
0.9000 0.8415
0.9500 0.8450
1.0000 0.8420
1.0500 0.9040
1.1000 0.9110
1.1500 0.9465
1.2000 0.9710
1.2500 0.9740
1.3000 0.9775
1.3500 0.9790
1.4000 0.9860
1.4500 0.9650
1.5000 0.9690


==> tikz_data/agg_humanoidmaze_medium_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0270
0.1000 0.0525
0.1500 0.1035
0.2000 0.1675
0.2500 0.2120
0.3000 0.2730
0.3500 0.3365
0.4000 0.3830
0.4500 0.4295
0.5000 0.4685
0.5500 0.4975
0.6000 0.5145
0.6500 0.5385
0.7000 0.5360
0.7500 0.5425
0.8000 0.5535
0.8500 0.5550
0.9000 0.5530
0.9500 0.5660
1.0000 0.5655
1.0500 0.7020
1.1000 0.8865
1.1500 0.8760
1.2000 0.8570
1.2500 0.9200
1.3000 0.8925
1.3500 0.9690
1.4000 0.9455
1.4500 0.9530
1.5000 0.9535


==> tikz_data/agg_humanoidmaze_medium_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0660
0.1000 0.1035
0.1500 0.2430
0.2000 0.3210
0.2500 0.3265
0.3000 0.2915
0.3500 0.3265
0.4000 0.2765
0.4500 0.2875
0.5000 0.3410
0.5500 0.3595
0.6000 0.3775
0.6500 0.3935
0.7000 0.3875
0.7500 0.3890
0.8000 0.4500
0.8500 0.4585
0.9000 0.4905
0.9500 0.5060
1.0000 0.5270
1.0500 0.6320
1.1000 0.7880
1.1500 0.8245
1.2000 0.7510
1.2500 0.7915
1.3000 0.8355
1.3500 0.8020
1.4000 0.8190
1.4500 0.7890
1.5000 0.8170


==> tikz_data/agg_humanoidmaze_medium_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0280
0.1000 0.0355
0.1500 0.0855
0.2000 0.1110
0.2500 0.2275
0.3000 0.3200
0.3500 0.3205
0.4000 0.3720
0.4500 0.4380
0.5000 0.4735
0.5500 0.4925
0.6000 0.5485
0.6500 0.5890
0.7000 0.6020
0.7500 0.6420
0.8000 0.6925
0.8500 0.7220
0.9000 0.6945
0.9500 0.7415
1.0000 0.7410
1.0500 0.8690
1.1000 0.8850
1.1500 0.9045
1.2000 0.8995
1.2500 0.8985
1.3000 0.9040
1.3500 0.9220
1.4000 0.9395
1.4500 0.9585
1.5000 0.9615


==> tikz_data/agg_humanoidmaze_medium_FQM.dat <==
x y
0.0500 0.3495
0.1000 0.5605
0.1500 0.7130
0.2000 0.8175
0.2500 0.8950
0.3000 0.9875
0.3500 0.9695
0.4000 0.9925
0.4500 0.9900
0.5000 0.9945
0.5500 0.9950
0.6000 0.9950
0.6500 0.9930
0.7000 0.9940
0.7500 0.9925
0.8000 0.9930
0.8500 0.9955
0.9000 0.9925
0.9500 0.9955
1.0000 0.9915
1.0500 0.9930
1.1000 0.9935
1.1500 0.9970
1.2000 0.9955
1.2500 0.9990
1.3000 0.9980
1.3500 0.9995
1.4000 0.9940
1.4500 0.9985
1.5000 0.9990


==> tikz_data/agg_humanoidmaze_medium_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0450
0.1000 0.3600
0.1500 0.5540
0.2000 0.6495
0.2500 0.6810
0.3000 0.7930
0.3500 0.8490
0.4000 0.8715
0.4500 0.8835
0.5000 0.8950
0.5500 0.9040
0.6000 0.9000
0.6500 0.9050
0.7000 0.9130
0.7500 0.9090
0.8000 0.9060
0.8500 0.9155
0.9000 0.9185
0.9500 0.9220
1.0000 0.9285
1.0500 0.8925
1.1000 0.8555
1.1500 0.8235
1.2000 0.8315
1.2500 0.7925
1.3000 0.7570
1.3500 0.7490
1.4000 0.7505
1.4500 0.7385
1.5000 0.7490


==> tikz_data/agg_humanoidmaze_medium_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0715
0.1000 0.1460
0.1500 0.2395
0.2000 0.3290
0.2500 0.3875
0.3000 0.3860
0.3500 0.4415
0.4000 0.4815
0.4500 0.4995
0.5000 0.5640
0.5500 0.5835
0.6000 0.6040
0.6500 0.6200
0.7000 0.6145
0.7500 0.6285
0.8000 0.6350
0.8500 0.6265
0.9000 0.6495
0.9500 0.6375
1.0000 0.6445
1.0500 0.7510
1.1000 0.8700
1.1500 0.8940
1.2000 0.8735
1.2500 0.8705
1.3000 0.8310
1.3500 0.8450
1.4000 0.8235
1.4500 0.8170
1.5000 0.8225


==> tikz_data/agg_humanoidmaze_medium_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0355
0.1000 0.0625
0.1500 0.1390
0.2000 0.2005
0.2500 0.2505
0.3000 0.2940
0.3500 0.3265
0.4000 0.3400
0.4500 0.3575
0.5000 0.3835
0.5500 0.4505
0.6000 0.4640
0.6500 0.5045
0.7000 0.5130
0.7500 0.5500
0.8000 0.5750
0.8500 0.5415
0.9000 0.5735
0.9500 0.5985
1.0000 0.5950
1.0500 0.7355
1.1000 0.8145
1.1500 0.7615
1.2000 0.7745
1.2500 0.7885
1.3000 0.7985
1.3500 0.7610
1.4000 0.7685
1.4500 0.7780
1.5000 0.7775


==> tikz_data/agg_humanoidmaze_medium_band.dat <==
x y
0.0500 0.0000
0.1000 0.1092
0.1500 0.2852
0.2000 0.4644
0.2500 0.6521
0.3000 0.9510
0.3500 0.8452
0.4000 0.9793
0.4500 0.9607
0.5000 0.9827
0.5500 0.9853
0.6000 0.9853
0.6500 0.9816
0.7000 0.9829
0.7500 0.9793
0.8000 0.9799
0.8500 0.9871
0.9000 0.9809
0.9500 0.9860
1.0000 0.9798
1.0500 0.9807
1.1000 0.9813
1.1500 0.9899
1.2000 0.9833
1.2500 0.9946
1.3000 0.9905
1.3500 0.9964
1.4000 0.9686
1.4500 0.9932
1.5000 0.9946
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 0.7670


==> tikz_data/agg_puzzle_3x3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9940
0.1000 0.9995
0.1500 1.0000
0.2000 0.9995
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 0.9995
0.5000 0.9995
0.5500 0.9995
0.6000 0.9995
0.6500 0.9995
0.7000 1.0000
0.7500 0.9995
0.8000 0.9995
0.8500 1.0000
0.9000 0.9995
0.9500 1.0000
1.0000 0.9995
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_3x3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0020
0.1000 0.0220
0.1500 0.0165
0.2000 0.0205
0.2500 0.0200
0.3000 0.0120
0.3500 0.0100
0.4000 0.0145
0.4500 0.0130
0.5000 0.0020
0.5500 0.0020
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0145
1.1000 0.0290
1.1500 0.0770
1.2000 0.0510
1.2500 0.0555
1.3000 0.0445
1.3500 0.0395
1.4000 0.0415
1.4500 0.0225
1.5000 0.0145


==> tikz_data/agg_puzzle_3x3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.9965
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 0.9995
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9995
1.1500 1.0000
1.2000 1.0000
1.2500 0.9995
1.3000 0.9990
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_3x3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.3265
0.1000 0.4785
0.1500 0.4850
0.2000 0.4450
0.2500 0.4070
0.3000 0.3655
0.3500 0.3575
0.4000 0.3365
0.4500 0.3035
0.5000 0.3245
0.5500 0.3115
0.6000 0.3010
0.6500 0.3000
0.7000 0.2800
0.7500 0.3050
0.8000 0.2725
0.8500 0.2755
0.9000 0.2835
0.9500 0.2580
1.0000 0.2540
1.0500 0.9985
1.1000 0.9995
1.1500 0.9995
1.2000 1.0000
1.2500 1.0000
1.3000 0.9995
1.3500 0.9985
1.4000 0.9995
1.4500 0.9995
1.5000 1.0000


==> tikz_data/agg_puzzle_3x3_FQM.dat <==
x y
0.0500 0.9730
0.1000 0.9925
0.1500 0.9950
0.2000 0.9980
0.2500 0.9905
0.3000 0.9925
0.3500 0.9900
0.4000 0.9960
0.4500 0.9960
0.5000 0.9955
0.5500 0.9965
0.6000 0.9965
0.6500 0.9955
0.7000 0.9675
0.7500 0.9975
0.8000 0.9960
0.8500 0.9965
0.9000 0.9745
0.9500 0.9490
1.0000 0.8780
1.0500 0.9755
1.1000 0.9990
1.1500 0.9995
1.2000 0.9745
1.2500 1.0000
1.3000 0.9890
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_3x3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.8645
0.1000 0.8615
0.1500 0.7990
0.2000 0.7330
0.2500 0.6540
0.3000 0.6620
0.3500 0.6180
0.4000 0.6195
0.4500 0.6030
0.5000 0.5990
0.5500 0.5990
0.6000 0.5960
0.6500 0.6035
0.7000 0.6205
0.7500 0.6320
0.8000 0.6510
0.8500 0.6425
0.9000 0.6390
0.9500 0.6550
1.0000 0.6390
1.0500 0.4105
1.1000 0.3610
1.1500 0.3530
1.2000 0.4385
1.2500 0.4260
1.3000 0.4805
1.3500 0.5680
1.4000 0.5825
1.4500 0.5350
1.5000 0.5520


==> tikz_data/agg_puzzle_3x3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.1620
0.1000 0.1635
0.1500 0.1635
0.2000 0.1545
0.2500 0.1535
0.3000 0.1600
0.3500 0.1470
0.4000 0.1685
0.4500 0.1560
0.5000 0.1650
0.5500 0.1655
0.6000 0.1520
0.6500 0.1550
0.7000 0.1460
0.7500 0.1470
0.8000 0.1410
0.8500 0.1535
0.9000 0.1425
0.9500 0.1620
1.0000 0.1500
1.0500 0.2010
1.1000 0.3970
1.1500 0.7255
1.2000 0.8000
1.2500 0.8000
1.3000 0.8000
1.3500 0.8000
1.4000 0.8000
1.4500 0.8000
1.5000 0.8000


==> tikz_data/agg_puzzle_3x3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.3740
0.1000 0.5980
0.1500 0.6990
0.2000 0.7255
0.2500 0.7655
0.3000 0.7905
0.3500 0.7505
0.4000 0.8015
0.4500 0.7935
0.5000 0.7830
0.5500 0.8465
0.6000 0.8505
0.6500 0.8510
0.7000 0.8395
0.7500 0.8715
0.8000 0.8865
0.8500 0.8885
0.9000 0.9055
0.9500 0.8915
1.0000 0.8915
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_3x3_band.dat <==
x y
0.0500 0.9284
0.1000 0.9793
0.1500 0.9810
0.2000 0.9905
0.2500 0.9710
0.3000 0.9766
0.3500 0.9551
0.4000 0.9868
0.4500 0.9868
0.5000 0.9850
0.5500 0.9877
0.6000 0.9877
0.6500 0.9791
0.7000 0.8111
0.7500 0.9895
0.8000 0.9858
0.8500 0.9877
0.9000 0.8555
0.9500 0.7312
1.0000 0.5710
1.0500 0.8288
1.1000 0.9946
1.1500 0.9964
1.2000 0.8184
1.2500 1.0000
1.3000 0.9203
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/agg_puzzle_4x4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.2925
0.1000 0.3265
0.1500 0.3480
0.2000 0.4850
0.2500 0.7135
0.3000 0.7760
0.3500 0.8535
0.4000 0.9065
0.4500 0.9220
0.5000 0.9560
0.5500 0.9505
0.6000 0.9650
0.6500 0.9700
0.7000 0.9680
0.7500 0.9825
0.8000 0.9830
0.8500 0.9750
0.9000 0.9820
0.9500 0.9705
1.0000 0.9880
1.0500 1.0000
1.1000 0.9990
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_4x4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0010
0.2500 0.0020
0.3000 0.0025
0.3500 0.0035
0.4000 0.0035
0.4500 0.0035
0.5000 0.0025
0.5500 0.0045
0.6000 0.0030
0.6500 0.0025
0.7000 0.0025
0.7500 0.0010
0.8000 0.0030
0.8500 0.0025
0.9000 0.0010
0.9500 0.0015
1.0000 0.0015
1.0500 0.0040
1.1000 0.0160
1.1500 0.0240
1.2000 0.0310
1.2500 0.0280
1.3000 0.0410
1.3500 0.0345
1.4000 0.0380
1.4500 0.0470
1.5000 0.0540


==> tikz_data/agg_puzzle_4x4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.2365
0.1000 0.2645
0.1500 0.2580
0.2000 0.2835
0.2500 0.2960
0.3000 0.2865
0.3500 0.3610
0.4000 0.3785
0.4500 0.4190
0.5000 0.4720
0.5500 0.5185
0.6000 0.5065
0.6500 0.5015
0.7000 0.4895
0.7500 0.5580
0.8000 0.6215
0.8500 0.5050
0.9000 0.5605
0.9500 0.5650
1.0000 0.6080
1.0500 0.9990
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_4x4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0285
0.1000 0.0335
0.1500 0.0330
0.2000 0.0400
0.2500 0.0365
0.3000 0.0365
0.3500 0.0595
0.4000 0.0705
0.4500 0.0785
0.5000 0.0900
0.5500 0.0830
0.6000 0.0715
0.6500 0.0710
0.7000 0.1025
0.7500 0.1020
0.8000 0.0765
0.8500 0.0755
0.9000 0.0700
0.9500 0.0755
1.0000 0.0945
1.0500 0.3225
1.1000 0.9290
1.1500 0.9970
1.2000 0.9970
1.2500 0.9990
1.3000 0.9995
1.3500 0.9995
1.4000 0.9995
1.4500 0.9995
1.5000 0.9990


==> tikz_data/agg_puzzle_4x4_FQM.dat <==
x y
0.0500 0.3215
0.1000 0.3635
0.1500 0.4515
0.2000 0.6050
0.2500 0.7130
0.3000 0.7595
0.3500 0.8320
0.4000 0.8265
0.4500 0.8880
0.5000 0.8885
0.5500 0.9250
0.6000 0.9055
0.6500 0.9160
0.7000 0.9370
0.7500 0.9690
0.8000 0.9525
0.8500 0.9590
0.9000 0.9580
0.9500 0.9670
1.0000 0.9490
1.0500 0.9955
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 0.9750


==> tikz_data/agg_puzzle_4x4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.2625
0.1000 0.2800
0.1500 0.2985
0.2000 0.3190
0.2500 0.3335
0.3000 0.3400
0.3500 0.3645
0.4000 0.3545
0.4500 0.3650
0.5000 0.3550
0.5500 0.3850
0.6000 0.3860
0.6500 0.4020
0.7000 0.3960
0.7500 0.4160
0.8000 0.4180
0.8500 0.4230
0.9000 0.3995
0.9500 0.4075
1.0000 0.4220
1.0500 0.4805
1.1000 0.5180
1.1500 0.5700
1.2000 0.7185
1.2500 0.7250
1.3000 0.7210
1.3500 0.7670
1.4000 0.8235
1.4500 0.8515
1.5000 0.8750


==> tikz_data/agg_puzzle_4x4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0065
0.1000 0.0025
0.1500 0.0045
0.2000 0.0050
0.2500 0.0015
0.3000 0.0025
0.3500 0.0015
0.4000 0.0030
0.4500 0.0040
0.5000 0.0060
0.5500 0.0060
0.6000 0.0050
0.6500 0.0020
0.7000 0.0035
0.7500 0.0055
0.8000 0.0085
0.8500 0.0035
0.9000 0.0090
0.9500 0.0060
1.0000 0.0130
1.0500 0.0140
1.1000 0.0600
1.1500 0.0965
1.2000 0.1425
1.2500 0.2325
1.3000 0.2935
1.3500 0.3840
1.4000 0.5635
1.4500 0.7490
1.5000 0.7970


==> tikz_data/agg_puzzle_4x4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1455
0.1000 0.2200
0.1500 0.2800
0.2000 0.2920
0.2500 0.3780
0.3000 0.3995
0.3500 0.3995
0.4000 0.4150
0.4500 0.5125
0.5000 0.4750
0.5500 0.4935
0.6000 0.4750
0.6500 0.4925
0.7000 0.4790
0.7500 0.4770
0.8000 0.5255
0.8500 0.5075
0.9000 0.5485
0.9500 0.5395
1.0000 0.5415
1.0500 0.9985
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9995
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/agg_puzzle_4x4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0181
0.1500 0.1344
0.2000 0.3377
0.2500 0.4634
0.3000 0.5231
0.3500 0.6374
0.4000 0.6550
0.4500 0.7556
0.5000 0.7611
0.5500 0.8119
0.6000 0.7742
0.6500 0.7428
0.7000 0.8444
0.7500 0.9135
0.8000 0.8747
0.8500 0.8893
0.9000 0.8553
0.9500 0.9136
1.0000 0.8509
1.0500 0.9810
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9819
1.4500 1.0000
1.5000 0.8189
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 0.9980
0.3500 1.0000
0.3000 0.9959
0.2500 0.9626
0.2000 0.8723
0.1500 0.7686
0.1000 0.7089
0.0500 0.6703


==> tikz_data/agg_scene_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.7880
0.1000 0.7900
0.1500 0.7905
0.2000 0.7865
0.2500 0.7870
0.3000 0.7920
0.3500 0.7925
0.4000 0.7930
0.4500 0.7930
0.5000 0.7865
0.5500 0.7905
0.6000 0.7925
0.6500 0.7900
0.7000 0.7930
0.7500 0.7905
0.8000 0.7875
0.8500 0.7870
0.9000 0.7905
0.9500 0.7905
1.0000 0.7860
1.0500 0.7960
1.1000 0.7985
1.1500 0.7995
1.2000 0.7980
1.2500 0.7990
1.3000 0.8000
1.3500 0.7995
1.4000 0.7995
1.4500 0.7990
1.5000 0.7990


==> tikz_data/agg_scene_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.2020
0.1000 0.3100
0.1500 0.4970
0.2000 0.5395
0.2500 0.5780
0.3000 0.5710
0.3500 0.5785
0.4000 0.5775
0.4500 0.5885
0.5000 0.5835
0.5500 0.5865
0.6000 0.5805
0.6500 0.5820
0.7000 0.5835
0.7500 0.5840
0.8000 0.5830
0.8500 0.5775
0.9000 0.5825
0.9500 0.5845
1.0000 0.5825
1.0500 0.5820
1.1000 0.6285
1.1500 0.5970
1.2000 0.6160
1.2500 0.6545
1.3000 0.6475
1.3500 0.6600
1.4000 0.6830
1.4500 0.6880
1.5000 0.6950


==> tikz_data/agg_scene_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.7985
0.1000 0.7995
0.1500 0.7995
0.2000 0.7980
0.2500 0.7990
0.3000 0.7990
0.3500 0.7985
0.4000 0.7985
0.4500 0.7980
0.5000 0.7985
0.5500 0.7990
0.6000 0.7995
0.6500 0.7985
0.7000 0.7985
0.7500 0.7990
0.8000 0.7985
0.8500 0.7985
0.9000 0.7985
0.9500 0.7990
1.0000 0.7990
1.0500 0.8000
1.1000 0.8000
1.1500 0.8000
1.2000 0.8000
1.2500 0.8000
1.3000 0.8000
1.3500 0.7990
1.4000 0.7995
1.4500 0.8000
1.5000 0.7995


==> tikz_data/agg_scene_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.5015
0.1000 0.5400
0.1500 0.5885
0.2000 0.6060
0.2500 0.5975
0.3000 0.5855
0.3500 0.6180
0.4000 0.6275
0.4500 0.6165
0.5000 0.6215
0.5500 0.6520
0.6000 0.6190
0.6500 0.6325
0.7000 0.6505
0.7500 0.6660
0.8000 0.6610
0.8500 0.7105
0.9000 0.6600
0.9500 0.6640
1.0000 0.6985
1.0500 0.7750
1.1000 0.7920
1.1500 0.7945
1.2000 0.7975
1.2500 0.7980
1.3000 0.7970
1.3500 0.7955
1.4000 0.7960
1.4500 0.7980
1.5000 0.7960


==> tikz_data/agg_scene_FQM.dat <==
x y
0.0500 0.7620
0.1000 0.7650
0.1500 0.7460
0.2000 0.7375
0.2500 0.7495
0.3000 0.7310
0.3500 0.7305
0.4000 0.7390
0.4500 0.7350
0.5000 0.6965
0.5500 0.7005
0.6000 0.7165
0.6500 0.7225
0.7000 0.7120
0.7500 0.7325
0.8000 0.7215
0.8500 0.6970
0.9000 0.7025
0.9500 0.7115
1.0000 0.7360
1.0500 0.7855
1.1000 0.7885
1.1500 0.7905
1.2000 0.7935
1.2500 0.7935
1.3000 0.7985
1.3500 0.7940
1.4000 0.7945
1.4500 0.7935
1.5000 0.7915


==> tikz_data/agg_scene_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.5230
0.1000 0.5255
0.1500 0.4375
0.2000 0.3995
0.2500 0.3910
0.3000 0.3765
0.3500 0.3760
0.4000 0.3720
0.4500 0.3690
0.5000 0.3745
0.5500 0.3650
0.6000 0.3655
0.6500 0.3710
0.7000 0.3750
0.7500 0.3680
0.8000 0.3630
0.8500 0.3585
0.9000 0.3695
0.9500 0.3620
1.0000 0.3585
1.0500 0.3970
1.1000 0.3985
1.1500 0.4070
1.2000 0.4085
1.2500 0.4115
1.3000 0.4150
1.3500 0.4185
1.4000 0.4370
1.4500 0.4515
1.5000 0.4565


==> tikz_data/agg_scene_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.6650
0.1000 0.6725
0.1500 0.6060
0.2000 0.5935
0.2500 0.5875
0.3000 0.6120
0.3500 0.6010
0.4000 0.5900
0.4500 0.6070
0.5000 0.6180
0.5500 0.6135
0.6000 0.6085
0.6500 0.5885
0.7000 0.5955
0.7500 0.6095
0.8000 0.6325
0.8500 0.6305
0.9000 0.6265
0.9500 0.6635
1.0000 0.6410
1.0500 0.7920
1.1000 0.7925
1.1500 0.7990
1.2000 0.7990
1.2500 0.7960
1.3000 0.7965
1.3500 0.7955
1.4000 0.7960
1.4500 0.7980
1.5000 0.7955


==> tikz_data/agg_scene_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.6520
0.1000 0.6525
0.1500 0.6395
0.2000 0.5855
0.2500 0.5905
0.3000 0.6030
0.3500 0.5910
0.4000 0.5900
0.4500 0.5955
0.5000 0.5880
0.5500 0.5955
0.6000 0.6055
0.6500 0.6010
0.7000 0.6185
0.7500 0.6115
0.8000 0.6760
0.8500 0.6505
0.9000 0.6115
0.9500 0.6210
1.0000 0.6310
1.0500 0.7870
1.1000 0.7885
1.1500 0.7945
1.2000 0.7950
1.2500 0.7990
1.3000 0.7980
1.3500 0.7975
1.4000 0.7995
1.4500 0.7995
1.5000 0.7995


==> tikz_data/agg_scene_band.dat <==
x y
0.0500 0.3773
0.1000 0.3792
0.1500 0.3643
0.2000 0.3529
0.2500 0.3647
0.3000 0.3423
0.3500 0.3313
0.4000 0.3513
0.4500 0.3355
0.5000 0.2989
0.5500 0.2992
0.6000 0.3194
0.6500 0.3256
0.7000 0.3181
0.7500 0.3489
0.8000 0.3319
0.8500 0.2851
0.9000 0.2962
0.9500 0.3099
1.0000 0.3489
1.0500 0.3908
1.1000 0.3933
1.1500 0.3946
1.2000 0.3965
1.2500 0.3963
1.3000 0.3992
1.3500 0.3966
1.4000 0.3970
1.4500 0.3965
1.5000 0.3951
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_antmaze_giant_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0150
0.1500 0.0475
0.2000 0.0625
0.2500 0.1350
0.3000 0.1600
0.3500 0.2225
0.4000 0.3100
0.4500 0.3400
0.5000 0.3725
0.5500 0.3350
0.6000 0.3825
0.6500 0.3350
0.7000 0.4050
0.7500 0.4450
0.8000 0.4675
0.8500 0.3500
0.9000 0.4325
0.9500 0.4725
1.0000 0.4775
1.0500 0.8775
1.1000 0.9050
1.1500 0.9600
1.2000 0.9725
1.2500 0.9675
1.3000 0.9675
1.3500 0.9825
1.4000 0.9900
1.4500 0.9700
1.5000 0.9825


==> tikz_data/grid_antmaze_giant_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0100
0.1500 0.0100
0.2000 0.0150
0.2500 0.0100
0.3000 0.0200
0.3500 0.0450
0.4000 0.0175
0.4500 0.0175
0.5000 0.0600
0.5500 0.0275
0.6000 0.0300
0.6500 0.0425
0.7000 0.0325
0.7500 0.0525
0.8000 0.0625
0.8500 0.0400
0.9000 0.0775
0.9500 0.0400
1.0000 0.1100
1.0500 0.4150
1.1000 0.5200
1.1500 0.4950
1.2000 0.4900
1.2500 0.4500
1.3000 0.4300
1.3500 0.4100
1.4000 0.4400
1.4500 0.3900
1.5000 0.4400


==> tikz_data/grid_antmaze_giant_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0025
0.6000 0.0050
0.6500 0.0125
0.7000 0.0075
0.7500 0.0000
0.8000 0.0200
0.8500 0.0175
0.9000 0.0075
0.9500 0.0000
1.0000 0.0150
1.0500 0.2925
1.1000 0.4700
1.1500 0.3050
1.2000 0.5500
1.2500 0.7425
1.3000 0.8475
1.3500 0.8625
1.4000 0.9375
1.4500 0.8925
1.5000 0.9125


==> tikz_data/grid_antmaze_giant_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0050
0.7500 0.0100
0.8000 0.0025
0.8500 0.0150
0.9000 0.0200
0.9500 0.0150
1.0000 0.0050
1.0500 0.1450
1.1000 0.0225
1.1500 0.0575
1.2000 0.4500
1.2500 0.5250
1.3000 0.6550
1.3500 0.5725
1.4000 0.6175
1.4500 0.3650
1.5000 0.4800


==> tikz_data/grid_antmaze_giant_t1_FQM.dat <==
x y
0.0500 0.0100
0.1000 0.0250
0.1500 0.0475
0.2000 0.0575
0.2500 0.0575
0.3000 0.0550
0.3500 0.0750
0.4000 0.0600
0.4500 0.1075
0.5000 0.0825
0.5500 0.0750
0.6000 0.0900
0.6500 0.1125
0.7000 0.1125
0.7500 0.1500
0.8000 0.1125
0.8500 0.1375
0.9000 0.1075
0.9500 0.1500
1.0000 0.1550
1.0500 0.8125
1.1000 0.8950
1.1500 0.9550
1.2000 0.9775
1.2500 0.9800
1.3000 0.9875
1.3500 0.9850
1.4000 0.9775
1.4500 0.9900
1.5000 0.9950


==> tikz_data/grid_antmaze_giant_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0025
0.9500 0.0100
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0100
1.2000 0.0275
1.2500 0.0175
1.3000 0.0600
1.3500 0.2550
1.4000 0.3225
1.4500 0.3550
1.5000 0.3350


==> tikz_data/grid_antmaze_giant_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0175
0.2000 0.0700
0.2500 0.0950
0.3000 0.1325
0.3500 0.1600
0.4000 0.1775
0.4500 0.1650
0.5000 0.1775
0.5500 0.2675
0.6000 0.2125
0.6500 0.2300
0.7000 0.2650
0.7500 0.2825
0.8000 0.2725
0.8500 0.2900
0.9000 0.3200
0.9500 0.2225
1.0000 0.3650
1.0500 0.6000
1.1000 0.5975
1.1500 0.6100
1.2000 0.6125
1.2500 0.5875
1.3000 0.6625
1.3500 0.6975
1.4000 0.7600
1.4500 0.7400
1.5000 0.8050


==> tikz_data/grid_antmaze_giant_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.1300
1.1000 0.2925
1.1500 0.5650
1.2000 0.4950
1.2500 0.7450
1.3000 0.7250
1.3500 0.7300
1.4000 0.9550
1.4500 0.9700
1.5000 0.9925


==> tikz_data/grid_antmaze_giant_t1_band.dat <==
x y
0.0500 0.0000
0.1000 0.0032
0.1500 0.0176
0.2000 0.0302
0.2500 0.0285
0.3000 0.0290
0.3500 0.0284
0.4000 0.0254
0.4500 0.0537
0.5000 0.0331
0.5500 0.0353
0.6000 0.0352
0.6500 0.0569
0.7000 0.0713
0.7500 0.1139
0.8000 0.0810
0.8500 0.0912
0.9000 0.0628
0.9500 0.0900
1.0000 0.0691
1.0500 0.7477
1.1000 0.8463
1.1500 0.9238
1.2000 0.9619
1.2500 0.9700
1.3000 0.9704
1.3500 0.9718
1.4000 0.9619
1.4500 0.9759
1.5000 0.9863
1.5000 1.0000
1.4500 1.0000
1.4000 0.9931
1.3500 0.9982
1.3000 1.0000
1.2500 0.9900
1.2000 0.9931
1.1500 0.9862
1.1000 0.9437
1.0500 0.8773
1.0000 0.2409
0.9500 0.2100
0.9000 0.1522
0.8500 0.1838
0.8000 0.1440
0.7500 0.1861
0.7000 0.1537
0.6500 0.1681
0.6000 0.1448
0.5500 0.1147
0.5000 0.1319
0.4500 0.1613
0.4000 0.0946
0.3500 0.1216
0.3000 0.0810
0.2500 0.0865
0.2000 0.0848
0.1500 0.0774
0.1000 0.0468
0.0500 0.0200


==> tikz_data/grid_antmaze_giant_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0075
0.4000 0.0075
0.4500 0.0025
0.5000 0.0000
0.5500 0.0075
0.6000 0.0075
0.6500 0.0325
0.7000 0.0350
0.7500 0.0650
0.8000 0.1200
0.8500 0.1100
0.9000 0.1025
0.9500 0.1325
1.0000 0.2050
1.0500 0.3075
1.1000 0.7275
1.1500 0.9425
1.2000 0.9550
1.2500 0.9575
1.3000 0.9450
1.3500 0.9000
1.4000 0.9850
1.4500 0.9775
1.5000 0.9600


==> tikz_data/grid_antmaze_giant_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0050
0.6000 0.0100
0.6500 0.0100
0.7000 0.0225
0.7500 0.0275
0.8000 0.0400
0.8500 0.0800
0.9000 0.1075
0.9500 0.1125
1.0000 0.1400
1.0500 0.4675
1.1000 0.6025
1.1500 0.7325
1.2000 0.7650
1.2500 0.7800
1.3000 0.7750
1.3500 0.7850
1.4000 0.8025
1.4500 0.7750
1.5000 0.7775


==> tikz_data/grid_antmaze_giant_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0250
1.1000 0.0000
1.1500 0.1650
1.2000 0.4750
1.2500 0.7600
1.3000 0.8900
1.3500 0.9050
1.4000 0.9000
1.4500 0.8925
1.5000 0.9175


==> tikz_data/grid_antmaze_giant_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.3000
1.1000 0.6575
1.1500 0.9400
1.2000 0.9600
1.2500 0.9900
1.3000 0.9675
1.3500 0.9575
1.4000 0.9525
1.4500 0.9625
1.5000 0.9000


==> tikz_data/grid_antmaze_giant_t2_FQM.dat <==
x y
0.0500 0.0425
0.1000 0.0650
0.1500 0.0700
0.2000 0.0800
0.2500 0.0725
0.3000 0.1125
0.3500 0.1200
0.4000 0.0950
0.4500 0.1225
0.5000 0.1750
0.5500 0.2075
0.6000 0.2300
0.6500 0.2600
0.7000 0.2475
0.7500 0.2800
0.8000 0.2600
0.8500 0.2525
0.9000 0.2075
0.9500 0.3050
1.0000 0.2775
1.0500 0.9375
1.1000 0.9450
1.1500 0.9775
1.2000 0.9550
1.2500 0.9725
1.3000 0.9700
1.3500 0.9750
1.4000 0.9800
1.4500 0.9675
1.5000 0.9750


==> tikz_data/grid_antmaze_giant_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0075
0.6000 0.0225
0.6500 0.0500
0.7000 0.0925
0.7500 0.2450
0.8000 0.2900
0.8500 0.3700
0.9000 0.4175
0.9500 0.3800
1.0000 0.4250
1.0500 0.1175
1.1000 0.0550
1.1500 0.0650
1.2000 0.1625
1.2500 0.1425
1.3000 0.1625
1.3500 0.1775
1.4000 0.1875
1.4500 0.2850
1.5000 0.3500


==> tikz_data/grid_antmaze_giant_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0025
0.6000 0.0000
0.6500 0.0025
0.7000 0.0025
0.7500 0.0000
0.8000 0.0025
0.8500 0.0250
0.9000 0.0250
0.9500 0.0850
1.0000 0.1825
1.0500 0.4400
1.1000 0.5525
1.1500 0.7675
1.2000 0.8750
1.2500 0.8900
1.3000 0.9000
1.3500 0.8900
1.4000 0.9075
1.4500 0.9100
1.5000 0.9075


==> tikz_data/grid_antmaze_giant_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0650
1.1000 0.4425
1.1500 0.8975
1.2000 0.9525
1.2500 0.9575
1.3000 0.9750
1.3500 0.9700
1.4000 0.9525
1.4500 0.9575
1.5000 0.9800


==> tikz_data/grid_antmaze_giant_t2_band.dat <==
x y
0.0500 0.0135
0.1000 0.0253
0.1500 0.0417
0.2000 0.0342
0.2500 0.0206
0.3000 0.0248
0.3500 0.0608
0.4000 0.0607
0.4500 0.0630
0.5000 0.1329
0.5500 0.1307
0.6000 0.1506
0.6500 0.1852
0.7000 0.1090
0.7500 0.1785
0.8000 0.1408
0.8500 0.1677
0.9000 0.1640
0.9500 0.2002
1.0000 0.2147
1.0500 0.8970
1.1000 0.9017
1.1500 0.9502
1.2000 0.9384
1.2500 0.9527
1.3000 0.9476
1.3500 0.9556
1.4000 0.9659
1.4500 0.9393
1.5000 0.9490
1.5000 1.0000
1.4500 0.9957
1.4000 0.9941
1.3500 0.9944
1.3000 0.9924
1.2500 0.9923
1.2000 0.9716
1.1500 1.0000
1.1000 0.9883
1.0500 0.9780
1.0000 0.3403
0.9500 0.4098
0.9000 0.2510
0.8500 0.3373
0.8000 0.3792
0.7500 0.3815
0.7000 0.3860
0.6500 0.3348
0.6000 0.3094
0.5500 0.2843
0.5000 0.2171
0.4500 0.1820
0.4000 0.1293
0.3500 0.1792
0.3000 0.2002
0.2500 0.1244
0.2000 0.1258
0.1500 0.0983
0.1000 0.1047
0.0500 0.0715


==> tikz_data/grid_antmaze_giant_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0050
0.5000 0.0025
0.5500 0.0125
0.6000 0.0100
0.6500 0.0050
0.7000 0.0175
0.7500 0.0275
0.8000 0.0125
0.8500 0.0150
0.9000 0.0250
0.9500 0.0375
1.0000 0.0450
1.0500 0.1800
1.1000 0.5225
1.1500 0.9075
1.2000 0.9150
1.2500 0.8975
1.3000 0.9200
1.3500 0.9300
1.4000 0.9500
1.4500 0.9275
1.5000 0.9450


==> tikz_data/grid_antmaze_giant_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0400
1.1000 0.0750
1.1500 0.1300
1.2000 0.1050
1.2500 0.0750
1.3000 0.1000
1.3500 0.0775
1.4000 0.0525
1.4500 0.0700
1.5000 0.0775


==> tikz_data/grid_antmaze_giant_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0100
1.1000 0.0300
1.1500 0.1975
1.2000 0.4900
1.2500 0.6400
1.3000 0.7350
1.3500 0.7125
1.4000 0.6975
1.4500 0.7500
1.5000 0.7425


==> tikz_data/grid_antmaze_giant_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.3325
1.1000 0.5950
1.1500 0.8325
1.2000 0.8525
1.2500 0.9225
1.3000 0.9525
1.3500 0.9450
1.4000 0.8875
1.4500 0.8400
1.5000 0.9325


==> tikz_data/grid_antmaze_giant_t3_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0125
0.3000 0.0075
0.3500 0.0050
0.4000 0.0025
0.4500 0.0100
0.5000 0.0100
0.5500 0.0125
0.6000 0.0075
0.6500 0.0175
0.7000 0.0075
0.7500 0.0150
0.8000 0.0075
0.8500 0.0225
0.9000 0.0125
0.9500 0.0125
1.0000 0.0225
1.0500 0.5675
1.1000 0.7500
1.1500 0.8675
1.2000 0.9375
1.2500 0.9500
1.3000 0.9775
1.3500 0.9750
1.4000 0.9650
1.4500 0.9650
1.5000 0.9825


==> tikz_data/grid_antmaze_giant_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0050
0.4000 0.0000
0.4500 0.0025
0.5000 0.0000
0.5500 0.0100
0.6000 0.0175
0.6500 0.0200
0.7000 0.0150
0.7500 0.0200
0.8000 0.0425
0.8500 0.0700
0.9000 0.0825
0.9500 0.1050
1.0000 0.1400
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0025
1.2500 0.0075
1.3000 0.0450
1.3500 0.0200
1.4000 0.0750
1.4500 0.0625
1.5000 0.0850


==> tikz_data/grid_antmaze_giant_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0025
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0050
0.9000 0.0000
0.9500 0.0000
1.0000 0.0175
1.0500 0.0525
1.1000 0.0650
1.1500 0.1100
1.2000 0.1375
1.2500 0.1225
1.3000 0.1650
1.3500 0.1300
1.4000 0.1825
1.4500 0.2175
1.5000 0.1975


==> tikz_data/grid_antmaze_giant_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.2175
1.1000 0.6525
1.1500 0.8125
1.2000 0.8950
1.2500 0.9300
1.3000 0.9575
1.3500 0.9250
1.4000 0.9550
1.4500 0.9486
1.5000 0.9257


==> tikz_data/grid_antmaze_giant_t3_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0019
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0040
0.9000 0.0028
0.9500 0.0000
1.0000 0.0000
1.0500 0.4608
1.1000 0.6562
1.1500 0.8344
1.2000 0.8934
1.2500 0.9168
1.3000 0.9521
1.3500 0.9532
1.4000 0.9432
1.4500 0.9518
1.5000 0.9614
1.5000 1.0000
1.4500 0.9782
1.4000 0.9868
1.3500 0.9968
1.3000 1.0000
1.2500 0.9832
1.2000 0.9816
1.1500 0.9006
1.1000 0.8438
1.0500 0.6742
1.0000 0.0458
0.9500 0.0296
0.9000 0.0222
0.8500 0.0410
0.8000 0.0172
0.7500 0.0344
0.7000 0.0172
0.6500 0.0331
0.6000 0.0172
0.5500 0.0296
0.5000 0.0200
0.4500 0.0241
0.4000 0.0091
0.3500 0.0137
0.3000 0.0214
0.2500 0.0264
0.2000 0.0091
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_antmaze_giant_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0125
0.2000 0.0400
0.2500 0.1100
0.3000 0.1725
0.3500 0.2575
0.4000 0.2575
0.4500 0.2600
0.5000 0.3350
0.5500 0.3525
0.6000 0.3400
0.6500 0.3450
0.7000 0.3775
0.7500 0.4700
0.8000 0.4950
0.8500 0.5325
0.9000 0.4900
0.9500 0.4525
1.0000 0.5775
1.0500 0.7375
1.1000 0.8200
1.1500 0.9225
1.2000 0.9375
1.2500 0.9550
1.3000 0.9825
1.3500 0.9700
1.4000 0.9675
1.4500 0.9575
1.5000 0.9625


==> tikz_data/grid_antmaze_giant_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.7050
1.1000 0.8000
1.1500 0.8225
1.2000 0.7875
1.2500 0.7825
1.3000 0.8100
1.3500 0.8275
1.4000 0.8225
1.4500 0.8500
1.5000 0.8525


==> tikz_data/grid_antmaze_giant_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0050
1.1000 0.8450
1.1500 0.8300
1.2000 0.8625
1.2500 0.9025
1.3000 0.9125
1.3500 0.9100
1.4000 0.9250
1.4500 0.9350
1.5000 0.9225


==> tikz_data/grid_antmaze_giant_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.4750
1.1000 0.9575
1.1500 0.9425
1.2000 0.9400
1.2500 0.9575
1.3000 0.9425
1.3500 0.9650
1.4000 0.9575
1.4500 0.9700
1.5000 0.9625


==> tikz_data/grid_antmaze_giant_t4_FQM.dat <==
x y
0.0500 0.1275
0.1000 0.1750
0.1500 0.1525
0.2000 0.2275
0.2500 0.2025
0.3000 0.2250
0.3500 0.2175
0.4000 0.2500
0.4500 0.2975
0.5000 0.2950
0.5500 0.2575
0.6000 0.3050
0.6500 0.3075
0.7000 0.2750
0.7500 0.3075
0.8000 0.3075
0.8500 0.3075
0.9000 0.3350
0.9500 0.3100
1.0000 0.3175
1.0500 0.9225
1.1000 0.9550
1.1500 0.9850
1.2000 0.9825
1.2500 0.9700
1.3000 0.9675
1.3500 0.9700
1.4000 0.9825
1.4500 0.9925
1.5000 0.9900


==> tikz_data/grid_antmaze_giant_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.0025
0.6500 0.0075
0.7000 0.0050
0.7500 0.0125
0.8000 0.0175
0.8500 0.0025
0.9000 0.0075
0.9500 0.0150
1.0000 0.0125
1.0500 0.0000
1.1000 0.0025
1.1500 0.0150
1.2000 0.2150
1.2500 0.3025
1.3000 0.4200
1.3500 0.5000
1.4000 0.5025
1.4500 0.6275
1.5000 0.6300


==> tikz_data/grid_antmaze_giant_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0000
0.2000 0.0075
0.2500 0.0450
0.3000 0.0625
0.3500 0.0825
0.4000 0.0775
0.4500 0.1100
0.5000 0.1200
0.5500 0.1100
0.6000 0.1075
0.6500 0.1125
0.7000 0.1125
0.7500 0.1175
0.8000 0.0800
0.8500 0.1600
0.9000 0.1575
0.9500 0.1525
1.0000 0.2000
1.0500 0.6875
1.1000 0.7225
1.1500 0.7200
1.2000 0.7600
1.2500 0.7625
1.3000 0.7850
1.3500 0.7775
1.4000 0.8150
1.4500 0.8075
1.5000 0.8000


==> tikz_data/grid_antmaze_giant_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.4900
1.1000 0.9200
1.1500 0.9625
1.2000 0.9650
1.2500 0.9750
1.3000 0.9775
1.3500 0.9675
1.4000 0.9750
1.4500 0.9550
1.5000 0.9775


==> tikz_data/grid_antmaze_giant_t4_band.dat <==
x y
0.0500 0.0676
0.1000 0.1243
0.1500 0.0987
0.2000 0.1684
0.2500 0.1511
0.3000 0.1695
0.3500 0.1479
0.4000 0.1829
0.4500 0.2414
0.5000 0.2013
0.5500 0.1656
0.6000 0.2478
0.6500 0.2327
0.7000 0.1971
0.7500 0.2327
0.8000 0.2361
0.8500 0.2484
0.9000 0.2527
0.9500 0.2358
1.0000 0.2770
1.0500 0.8784
1.1000 0.9356
1.1500 0.9718
1.2000 0.9705
1.2500 0.9435
1.3000 0.9477
1.3500 0.9368
1.4000 0.9640
1.4500 0.9828
1.5000 0.9759
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 0.9873
1.2500 0.9965
1.2000 0.9945
1.1500 0.9982
1.1000 0.9744
1.0500 0.9666
1.0000 0.3580
0.9500 0.3842
0.9000 0.4173
0.8500 0.3666
0.8000 0.3789
0.7500 0.3823
0.7000 0.3529
0.6500 0.3823
0.6000 0.3622
0.5500 0.3494
0.5000 0.3887
0.4500 0.3536
0.4000 0.3171
0.3500 0.2871
0.3000 0.2805
0.2500 0.2539
0.2000 0.2866
0.1500 0.2063
0.1000 0.2257
0.0500 0.1874


==> tikz_data/grid_antmaze_giant_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0425
0.1000 0.4425
0.1500 0.5125
0.2000 0.5225
0.2500 0.6025
0.3000 0.5950
0.3500 0.6300
0.4000 0.5925
0.4500 0.6475
0.5000 0.6325
0.5500 0.7575
0.6000 0.7275
0.6500 0.6650
0.7000 0.6950
0.7500 0.7200
0.8000 0.7025
0.8500 0.7150
0.9000 0.7375
0.9500 0.7100
1.0000 0.7500
1.0500 0.9350
1.1000 0.9475
1.1500 0.9850
1.2000 0.9725
1.2500 0.9800
1.3000 0.9825
1.3500 0.9800
1.4000 0.9675
1.4500 0.9900
1.5000 0.9850


==> tikz_data/grid_antmaze_giant_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0025
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.1400
0.9500 0.1050
1.0000 0.0800
1.0500 0.7450
1.1000 0.9200
1.1500 0.8925
1.2000 0.8875
1.2500 0.9175
1.3000 0.8875
1.3500 0.8775
1.4000 0.9375
1.4500 0.8575
1.5000 0.9250


==> tikz_data/grid_antmaze_giant_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0050
0.2000 0.0025
0.2500 0.0000
0.3000 0.0000
0.3500 0.0025
0.4000 0.0000
0.4500 0.0025
0.5000 0.0050
0.5500 0.0075
0.6000 0.0200
0.6500 0.0000
0.7000 0.0025
0.7500 0.0100
0.8000 0.0625
0.8500 0.0125
0.9000 0.0375
0.9500 0.0125
1.0000 0.0150
1.0500 0.8500
1.1000 0.9025
1.1500 0.8850
1.2000 0.9500
1.2500 0.9625
1.3000 0.9675
1.3500 0.9500
1.4000 0.9600
1.4500 0.9650
1.5000 0.9825


==> tikz_data/grid_antmaze_giant_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0875
0.8500 0.1050
0.9000 0.1025
0.9500 0.0750
1.0000 0.1025
1.0500 0.8800
1.1000 0.9750
1.1500 0.9725
1.2000 0.9200
1.2500 0.9375
1.3000 0.9275
1.3500 0.9675
1.4000 0.9325
1.4500 0.9650
1.5000 0.9375


==> tikz_data/grid_antmaze_giant_t5_FQM.dat <==
x y
0.0500 0.1175
0.1000 0.2175
0.1500 0.2700
0.2000 0.3875
0.2500 0.4100
0.3000 0.3900
0.3500 0.5525
0.4000 0.4375
0.4500 0.5075
0.5000 0.4750
0.5500 0.5575
0.6000 0.5500
0.6500 0.5200
0.7000 0.5225
0.7500 0.5525
0.8000 0.6000
0.8500 0.5900
0.9000 0.5675
0.9500 0.5775
1.0000 0.5225
1.0500 0.9675
1.1000 0.9725
1.1500 0.9750
1.2000 0.9700
1.2500 0.9800
1.3000 0.9575
1.3500 0.9775
1.4000 0.9875
1.4500 0.9875
1.5000 0.9775


==> tikz_data/grid_antmaze_giant_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0050
0.1500 0.0050
0.2000 0.0100
0.2500 0.0050
0.3000 0.0075
0.3500 0.0025
0.4000 0.0100
0.4500 0.0025
0.5000 0.0150
0.5500 0.0100
0.6000 0.0075
0.6500 0.0075
0.7000 0.0050
0.7500 0.0100
0.8000 0.0175
0.8500 0.0100
0.9000 0.0150
0.9500 0.0150
1.0000 0.0225
1.0500 0.0100
1.1000 0.2850
1.1500 0.6375
1.2000 0.8250
1.2500 0.7275
1.3000 0.7475
1.3500 0.7750
1.4000 0.7775
1.4500 0.8300
1.5000 0.7875


==> tikz_data/grid_antmaze_giant_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.2225
0.1500 0.3375
0.2000 0.4775
0.2500 0.4425
0.3000 0.4550
0.3500 0.6125
0.4000 0.6800
0.4500 0.6525
0.5000 0.6875
0.5500 0.7250
0.6000 0.7600
0.6500 0.6875
0.7000 0.7450
0.7500 0.7150
0.8000 0.7525
0.8500 0.7100
0.9000 0.7475
0.9500 0.7250
1.0000 0.6850
1.0500 0.8925
1.1000 0.9075
1.1500 0.9350
1.2000 0.9750
1.2500 0.9700
1.3000 0.9750
1.3500 0.9750
1.4000 0.9675
1.4500 0.9775
1.5000 0.9750


==> tikz_data/grid_antmaze_giant_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.1000
0.7000 0.0600
0.7500 0.0825
0.8000 0.0825
0.8500 0.1600
0.9000 0.2500
0.9500 0.2425
1.0000 0.2750
1.0500 0.9250
1.1000 0.9675
1.1500 0.9275
1.2000 0.9450
1.2500 0.9475
1.3000 0.9450
1.3500 0.9750
1.4000 0.9625
1.4500 0.9875
1.5000 0.9575


==> tikz_data/grid_antmaze_giant_t5_band.dat <==
x y
0.0500 0.0746
0.1000 0.1508
0.1500 0.1846
0.2000 0.2970
0.2500 0.3379
0.3000 0.2751
0.3500 0.4019
0.4000 0.3604
0.4500 0.4354
0.5000 0.4024
0.5500 0.4548
0.6000 0.4300
0.6500 0.4340
0.7000 0.4741
0.7500 0.4086
0.8000 0.5293
0.8500 0.5023
0.9000 0.4467
0.9500 0.4912
1.0000 0.4238
1.0500 0.9431
1.1000 0.9379
1.1500 0.9618
1.2000 0.9600
1.2500 0.9576
1.3000 0.9237
1.3500 0.9564
1.4000 0.9677
1.4500 0.9736
1.5000 0.9619
1.5000 0.9931
1.4500 1.0000
1.4000 1.0000
1.3500 0.9986
1.3000 0.9913
1.2500 1.0000
1.2000 0.9800
1.1500 0.9882
1.1000 1.0000
1.0500 0.9919
1.0000 0.6212
0.9500 0.6638
0.9000 0.6883
0.8500 0.6777
0.8000 0.6707
0.7500 0.6964
0.7000 0.5709
0.6500 0.6060
0.6000 0.6700
0.5500 0.6602
0.5000 0.5476
0.4500 0.5796
0.4000 0.5146
0.3500 0.7031
0.3000 0.5049
0.2500 0.4821
0.2000 0.4780
0.1500 0.3554
0.1000 0.2842
0.0500 0.1604


==> tikz_data/grid_antmaze_large_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.5900
0.1000 0.8175
0.1500 0.8125
0.2000 0.9025
0.2500 0.8700
0.3000 0.8925
0.3500 0.9025
0.4000 0.9325
0.4500 0.9275
0.5000 0.9400
0.5500 0.9275
0.6000 0.9425
0.6500 0.9100
0.7000 0.9350
0.7500 0.9350
0.8000 0.9200
0.8500 0.9450
0.9000 0.9650
0.9500 0.9425
1.0000 0.9450
1.0500 0.9475
1.1000 0.9750
1.1500 0.9775
1.2000 0.9800
1.2500 0.9850
1.3000 0.9925
1.3500 0.9850
1.4000 0.9925
1.4500 0.9875
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0100
0.1000 0.1350
0.1500 0.2925
0.2000 0.4275
0.2500 0.5200
0.3000 0.3800
0.3500 0.4675
0.4000 0.5200
0.4500 0.3825
0.5000 0.5750
0.5500 0.7300
0.6000 0.7375
0.6500 0.5750
0.7000 0.5425
0.7500 0.5600
0.8000 0.6425
0.8500 0.5925
0.9000 0.6225
0.9500 0.7450
1.0000 0.6200
1.0500 0.9775
1.1000 0.9750
1.1500 0.9750
1.2000 0.9725
1.2500 0.9650
1.3000 0.9775
1.3500 0.9625
1.4000 0.9825
1.4500 0.9750
1.5000 0.9825


==> tikz_data/grid_antmaze_large_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0650
0.1000 0.2500
0.1500 0.2900
0.2000 0.2525
0.2500 0.3575
0.3000 0.3650
0.3500 0.2975
0.4000 0.4050
0.4500 0.4200
0.5000 0.4300
0.5500 0.4650
0.6000 0.4900
0.6500 0.4650
0.7000 0.4875
0.7500 0.4950
0.8000 0.4625
0.8500 0.4750
0.9000 0.5075
0.9500 0.5600
1.0000 0.4525
1.0500 0.9300
1.1000 0.9300
1.1500 0.9450
1.2000 0.9525
1.2500 0.9725
1.3000 0.9650
1.3500 0.9700
1.4000 0.9525
1.4500 0.9850
1.5000 0.9650


==> tikz_data/grid_antmaze_large_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.1100
0.1000 0.6200
0.1500 0.5475
0.2000 0.4875
0.2500 0.7925
0.3000 0.8225
0.3500 0.7775
0.4000 0.7550
0.4500 0.6125
0.5000 0.6825
0.5500 0.5400
0.6000 0.4900
0.6500 0.5400
0.7000 0.4400
0.7500 0.5150
0.8000 0.4850
0.8500 0.4925
0.9000 0.4050
0.9500 0.3750
1.0000 0.2375
1.0500 0.6825
1.1000 0.8675
1.1500 0.9925
1.2000 0.8600
1.2500 0.9850
1.3000 0.9975
1.3500 0.9950
1.4000 0.9950
1.4500 0.9900
1.5000 1.0000


==> tikz_data/grid_antmaze_large_t1_FQM.dat <==
x y
0.0500 0.8150
0.1000 0.8350
0.1500 0.9075
0.2000 0.8950
0.2500 0.9125
0.3000 0.9225
0.3500 0.9300
0.4000 0.9400
0.4500 0.9100
0.5000 0.9175
0.5500 0.9275
0.6000 0.9075
0.6500 0.9225
0.7000 0.9175
0.7500 0.9400
0.8000 0.9400
0.8500 0.9175
0.9000 0.9275
0.9500 0.9275
1.0000 0.9175
1.0500 0.9725
1.1000 0.9825
1.1500 0.9900
1.2000 0.9975
1.2500 0.9975
1.3000 0.9950
1.3500 0.9950
1.4000 1.0000
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_antmaze_large_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0200
0.1000 0.0900
0.1500 0.0475
0.2000 0.0900
0.2500 0.1650
0.3000 0.1275
0.3500 0.1225
0.4000 0.0625
0.4500 0.0650
0.5000 0.1275
0.5500 0.0650
0.6000 0.0675
0.6500 0.0825
0.7000 0.0450
0.7500 0.0600
0.8000 0.0150
0.8500 0.0650
0.9000 0.0375
0.9500 0.0625
1.0000 0.0675
1.0500 0.0100
1.1000 0.0175
1.1500 0.0275
1.2000 0.1400
1.2500 0.1125
1.3000 0.1700
1.3500 0.4050
1.4000 0.3025
1.4500 0.3475
1.5000 0.3600


==> tikz_data/grid_antmaze_large_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.6175
0.1000 0.8150
0.1500 0.8350
0.2000 0.9000
0.2500 0.9225
0.3000 0.9275
0.3500 0.9150
0.4000 0.9350
0.4500 0.9450
0.5000 0.9450
0.5500 0.9525
0.6000 0.9500
0.6500 0.9450
0.7000 0.9550
0.7500 0.9650
0.8000 0.9725
0.8500 0.9675
0.9000 0.9800
0.9500 0.9600
1.0000 0.9625
1.0500 0.9925
1.1000 0.9900
1.1500 0.9825
1.2000 0.9900
1.2500 0.9875
1.3000 0.9825
1.3500 0.9950
1.4000 1.0000
1.4500 0.9950
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1700
0.1000 0.7450
0.1500 0.7825
0.2000 0.7675
0.2500 0.8225
0.3000 0.8275
0.3500 0.8550
0.4000 0.8650
0.4500 0.8100
0.5000 0.8600
0.5500 0.8950
0.6000 0.8575
0.6500 0.8725
0.7000 0.9150
0.7500 0.8975
0.8000 0.9025
0.8500 0.9100
0.9000 0.9400
0.9500 0.9175
1.0000 0.9325
1.0500 0.9675
1.1000 0.9850
1.1500 0.9725
1.2000 0.9875
1.2500 0.9875
1.3000 0.9900
1.3500 0.9950
1.4000 0.9900
1.4500 0.9925
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t1_band.dat <==
x y
0.0500 0.7410
0.1000 0.7941
0.1500 0.8628
0.2000 0.8784
0.2500 0.8678
0.3000 0.8845
0.3500 0.8888
0.4000 0.9155
0.4500 0.8739
0.5000 0.8822
0.5500 0.9077
0.6000 0.8760
0.6500 0.8807
0.7000 0.8921
0.7500 0.9039
0.8000 0.9084
0.8500 0.8852
0.9000 0.8944
0.9500 0.9012
1.0000 0.8605
1.0500 0.9628
1.1000 0.9614
1.1500 0.9759
1.2000 0.9909
1.2500 0.9909
1.3000 0.9863
1.3500 0.9863
1.4000 1.0000
1.4500 1.0000
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 0.9822
1.0000 0.9745
0.9500 0.9538
0.9000 0.9606
0.8500 0.9498
0.8000 0.9716
0.7500 0.9761
0.7000 0.9429
0.6500 0.9643
0.6000 0.9390
0.5500 0.9473
0.5000 0.9528
0.4500 0.9461
0.4000 0.9645
0.3500 0.9712
0.3000 0.9605
0.2500 0.9572
0.2000 0.9116
0.1500 0.9522
0.1000 0.8759
0.0500 0.8890


==> tikz_data/grid_antmaze_large_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.1025
0.2000 0.4675
0.2500 0.5975
0.3000 0.7150
0.3500 0.7025
0.4000 0.7450
0.4500 0.7125
0.5000 0.8400
0.5500 0.8525
0.6000 0.8725
0.6500 0.8400
0.7000 0.8725
0.7500 0.8825
0.8000 0.9000
0.8500 0.8800
0.9000 0.8725
0.9500 0.8825
1.0000 0.8675
1.0500 0.9200
1.1000 0.9150
1.1500 0.9325
1.2000 0.9325
1.2500 0.9650
1.3000 0.9575
1.3500 0.9600
1.4000 0.9825
1.4500 0.9825
1.5000 0.9625


==> tikz_data/grid_antmaze_large_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0350
0.7000 0.0000
0.7500 0.0000
0.8000 0.0150
0.8500 0.0000
0.9000 0.0100
0.9500 0.1125
1.0000 0.2125
1.0500 0.7600
1.1000 0.9325
1.1500 0.9350
1.2000 0.9500
1.2500 0.9425
1.3000 0.9225
1.3500 0.9425
1.4000 0.9500
1.4500 0.9450
1.5000 0.9475


==> tikz_data/grid_antmaze_large_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0675
0.3500 0.0900
0.4000 0.1600
0.4500 0.2425
0.5000 0.3925
0.5500 0.4775
0.6000 0.6000
0.6500 0.5625
0.7000 0.6475
0.7500 0.7175
0.8000 0.7425
0.8500 0.7400
0.9000 0.7575
0.9500 0.7400
1.0000 0.7325
1.0500 0.7625
1.1000 0.8300
1.1500 0.8575
1.2000 0.8525
1.2500 0.8625
1.3000 0.8825
1.3500 0.9050
1.4000 0.8950
1.4500 0.9125
1.5000 0.9075


==> tikz_data/grid_antmaze_large_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0750
0.9500 0.0000
1.0000 0.0000
1.0500 0.7625
1.1000 0.9675
1.1500 0.9775
1.2000 0.9925
1.2500 0.9925
1.3000 0.9800
1.3500 0.8625
1.4000 0.9950
1.4500 0.9975
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t2_FQM.dat <==
x y
0.0500 0.6075
0.1000 0.6750
0.1500 0.6800
0.2000 0.7125
0.2500 0.7425
0.3000 0.7500
0.3500 0.7900
0.4000 0.8025
0.4500 0.7750
0.5000 0.7900
0.5500 0.7800
0.6000 0.7950
0.6500 0.8350
0.7000 0.7325
0.7500 0.8025
0.8000 0.8150
0.8500 0.8075
0.9000 0.8275
0.9500 0.8475
1.0000 0.8100
1.0500 0.9500
1.1000 0.9575
1.1500 0.9725
1.2000 0.9775
1.2500 0.9975
1.3000 0.9925
1.3500 0.9925
1.4000 0.9950
1.4500 0.9925
1.5000 0.9975


==> tikz_data/grid_antmaze_large_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0075
0.2000 0.0325
0.2500 0.0200
0.3000 0.0375
0.3500 0.0850
0.4000 0.1025
0.4500 0.1375
0.5000 0.1525
0.5500 0.1575
0.6000 0.2400
0.6500 0.2375
0.7000 0.2225
0.7500 0.2050
0.8000 0.1925
0.8500 0.1000
0.9000 0.1375
0.9500 0.1150
1.0000 0.0875
1.0500 0.0050
1.1000 0.0575
1.1500 0.1400
1.2000 0.1200
1.2500 0.0825
1.3000 0.2200
1.3500 0.2600
1.4000 0.3350
1.4500 0.1850
1.5000 0.3000


==> tikz_data/grid_antmaze_large_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.1125
0.6500 0.1125
0.7000 0.0050
0.7500 0.0025
0.8000 0.2575
0.8500 0.4425
0.9000 0.4375
0.9500 0.4425
1.0000 0.3575
1.0500 0.9550
1.1000 0.9625
1.1500 0.9700
1.2000 0.9800
1.2500 0.9825
1.3000 0.9850
1.3500 0.9825
1.4000 0.9850
1.4500 0.9875
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0650
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0025
0.3500 0.0025
0.4000 0.0425
0.4500 0.2150
0.5000 0.3750
0.5500 0.4900
0.6000 0.6425
0.6500 0.8125
0.7000 0.8250
0.7500 0.8425
0.8000 0.8375
0.8500 0.8500
0.9000 0.8700
0.9500 0.8525
1.0000 0.9075
1.0500 0.8975
1.1000 0.9250
1.1500 0.9300
1.2000 0.9650
1.2500 0.9700
1.3000 0.9650
1.3500 0.9750
1.4000 0.9600
1.4500 0.8550
1.5000 0.8500


==> tikz_data/grid_antmaze_large_t2_band.dat <==
x y
0.0500 0.5181
0.1000 0.5915
0.1500 0.6065
0.2000 0.6254
0.2500 0.6680
0.3000 0.6943
0.3500 0.7442
0.4000 0.7117
0.4500 0.7104
0.5000 0.7252
0.5500 0.6969
0.6000 0.7395
0.6500 0.7545
0.7000 0.6454
0.7500 0.7473
0.8000 0.7653
0.8500 0.7676
0.9000 0.7381
0.9500 0.7859
1.0000 0.7517
1.0500 0.9168
1.1000 0.9321
1.1500 0.9462
1.2000 0.9590
1.2500 0.9909
1.3000 0.9828
1.3500 0.9828
1.4000 0.9818
1.4500 0.9828
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 0.9960
1.1500 0.9988
1.1000 0.9829
1.0500 0.9832
1.0000 0.8683
0.9500 0.9091
0.9000 0.9169
0.8500 0.8474
0.8000 0.8647
0.7500 0.8577
0.7000 0.8196
0.6500 0.9155
0.6000 0.8505
0.5500 0.8631
0.5000 0.8548
0.4500 0.8396
0.4000 0.8933
0.3500 0.8358
0.3000 0.8057
0.2500 0.8170
0.2000 0.7996
0.1500 0.7535
0.1000 0.7585
0.0500 0.6969


==> tikz_data/grid_antmaze_large_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.5700
0.1000 0.6800
0.1500 0.8450
0.2000 0.8775
0.2500 0.8825
0.3000 0.9050
0.3500 0.8925
0.4000 0.8925
0.4500 0.9300
0.5000 0.9125
0.5500 0.9125
0.6000 0.9350
0.6500 0.9425
0.7000 0.9450
0.7500 0.9500
0.8000 0.9550
0.8500 0.9375
0.9000 0.9200
0.9500 0.9300
1.0000 0.9275
1.0500 0.9700
1.1000 0.9825
1.1500 0.9925
1.2000 0.9850
1.2500 0.9950
1.3000 0.9900
1.3500 0.9950
1.4000 0.9925
1.4500 0.9975
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.4175
0.1000 0.6875
0.1500 0.7450
0.2000 0.7875
0.2500 0.7125
0.3000 0.6100
0.3500 0.6925
0.4000 0.6550
0.4500 0.5825
0.5000 0.5350
0.5500 0.6450
0.6000 0.6800
0.6500 0.8625
0.7000 0.8475
0.7500 0.8650
0.8000 0.8300
0.8500 0.8700
0.9000 0.8900
0.9500 0.8650
1.0000 0.8750
1.0500 0.9550
1.1000 0.9625
1.1500 0.9775
1.2000 0.9725
1.2500 0.9800
1.3000 0.9850
1.3500 0.9875
1.4000 0.9750
1.4500 0.9925
1.5000 0.9825


==> tikz_data/grid_antmaze_large_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0925
0.1000 0.6950
0.1500 0.7400
0.2000 0.7700
0.2500 0.7700
0.3000 0.7775
0.3500 0.8225
0.4000 0.8425
0.4500 0.8525
0.5000 0.8150
0.5500 0.8375
0.6000 0.8600
0.6500 0.7900
0.7000 0.8025
0.7500 0.7875
0.8000 0.8350
0.8500 0.8275
0.9000 0.8600
0.9500 0.8100
1.0000 0.8425
1.0500 0.8350
1.1000 0.8975
1.1500 0.9550
1.2000 0.9550
1.2500 0.9550
1.3000 0.9725
1.3500 0.9900
1.4000 0.9800
1.4500 0.9750
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.3150
0.1000 0.6350
0.1500 0.7325
0.2000 0.7725
0.2500 0.6225
0.3000 0.3700
0.3500 0.1000
0.4000 0.0875
0.4500 0.0875
0.5000 0.2425
0.5500 0.3450
0.6000 0.5075
0.6500 0.6075
0.7000 0.6625
0.7500 0.5200
0.8000 0.6275
0.8500 0.6250
0.9000 0.7150
0.9500 0.6450
1.0000 0.7300
1.0500 1.0000
1.1000 0.9975
1.1500 0.9975
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_antmaze_large_t3_FQM.dat <==
x y
0.0500 0.8800
0.1000 0.9025
0.1500 0.9150
0.2000 0.9450
0.2500 0.9275
0.3000 0.9300
0.3500 0.9350
0.4000 0.9400
0.4500 0.9375
0.5000 0.9250
0.5500 0.9425
0.6000 0.9275
0.6500 0.9425
0.7000 0.9575
0.7500 0.9425
0.8000 0.9425
0.8500 0.9425
0.9000 0.9350
0.9500 0.9250
1.0000 0.9425
1.0500 0.9900
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 0.9925
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_antmaze_large_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0500
0.1000 0.0850
0.1500 0.2200
0.2000 0.2925
0.2500 0.3075
0.3000 0.3100
0.3500 0.4325
0.4000 0.5450
0.4500 0.5875
0.5000 0.5350
0.5500 0.5575
0.6000 0.5300
0.6500 0.5800
0.7000 0.5225
0.7500 0.4800
0.8000 0.5225
0.8500 0.5350
0.9000 0.5550
0.9500 0.6275
1.0000 0.6200
1.0500 0.2450
1.1000 0.5575
1.1500 0.6275
1.2000 0.7075
1.2500 0.7675
1.3000 0.8175
1.3500 0.8125
1.4000 0.6575
1.4500 0.6975
1.5000 0.7175


==> tikz_data/grid_antmaze_large_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.3625
0.1000 0.7450
0.1500 0.7950
0.2000 0.8675
0.2500 0.8850
0.3000 0.8600
0.3500 0.9000
0.4000 0.8425
0.4500 0.8550
0.5000 0.8725
0.5500 0.8775
0.6000 0.8800
0.6500 0.8350
0.7000 0.8525
0.7500 0.8650
0.8000 0.8625
0.8500 0.8600
0.9000 0.8650
0.9500 0.8725
1.0000 0.8550
1.0500 0.9975
1.1000 1.0000
1.1500 0.9950
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 0.9975
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.6000
0.1000 0.7175
0.1500 0.8325
0.2000 0.8675
0.2500 0.9300
0.3000 0.9125
0.3500 0.9400
0.4000 0.9200
0.4500 0.9100
0.5000 0.9325
0.5500 0.9400
0.6000 0.9400
0.6500 0.9250
0.7000 0.9575
0.7500 0.9225
0.8000 0.9375
0.8500 0.9400
0.9000 0.9400
0.9500 0.9325
1.0000 0.9325
1.0500 0.9525
1.1000 0.9825
1.1500 0.9875
1.2000 0.9950
1.2500 0.9950
1.3000 0.9900
1.3500 1.0000
1.4000 0.9950
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_antmaze_large_t3_band.dat <==
x y
0.0500 0.8261
0.1000 0.8718
0.1500 0.8741
0.2000 0.9172
0.2500 0.9031
0.3000 0.8820
0.3500 0.8993
0.4000 0.9068
0.4500 0.9037
0.5000 0.8733
0.5500 0.9045
0.6000 0.8863
0.6500 0.9102
0.7000 0.9302
0.7500 0.9214
0.8000 0.9087
0.8500 0.9045
0.9000 0.9072
0.9500 0.8922
1.0000 0.9152
1.0500 0.9759
1.1000 0.9909
1.1500 1.0000
1.2000 1.0000
1.2500 0.9786
1.3000 1.0000
1.3500 0.9909
1.4000 1.0000
1.4500 0.9909
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.9698
0.9500 0.9578
0.9000 0.9628
0.8500 0.9805
0.8000 0.9763
0.7500 0.9636
0.7000 0.9848
0.6500 0.9748
0.6000 0.9687
0.5500 0.9805
0.5000 0.9767
0.4500 0.9713
0.4000 0.9732
0.3500 0.9707
0.3000 0.9780
0.2500 0.9519
0.2000 0.9728
0.1500 0.9559
0.1000 0.9332
0.0500 0.9339


==> tikz_data/grid_antmaze_large_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0025
0.5000 0.0925
0.5500 0.2250
0.6000 0.3800
0.6500 0.4325
0.7000 0.4525
0.7500 0.6375
0.8000 0.5075
0.8500 0.5425
0.9000 0.5525
0.9500 0.6850
1.0000 0.7525
1.0500 0.9525
1.1000 0.9500
1.1500 0.9775
1.2000 0.9650
1.2500 0.9725
1.3000 0.9575
1.3500 0.9825
1.4000 0.9725
1.4500 0.9825
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0025
0.6500 0.0000
0.7000 0.0000
0.7500 0.0025
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.8175
1.1000 0.9375
1.1500 0.9500
1.2000 0.9400
1.2500 0.9400
1.3000 0.9650
1.3500 0.9375
1.4000 0.9500
1.4500 0.9400
1.5000 0.9625


==> tikz_data/grid_antmaze_large_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.2750
0.1000 0.0025
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0025
0.9000 0.0025
0.9500 0.0025
1.0000 0.0000
1.0500 0.7275
1.1000 0.8250
1.1500 0.8750
1.2000 0.8850
1.2500 0.9200
1.3000 0.9300
1.3500 0.9275
1.4000 0.9225
1.4500 0.9100
1.5000 0.9000


==> tikz_data/grid_antmaze_large_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9550
1.1000 0.9850
1.1500 0.9800
1.2000 0.9875
1.2500 0.9900
1.3000 0.9900
1.3500 0.9875
1.4000 0.9875
1.4500 0.9900
1.5000 1.0000


==> tikz_data/grid_antmaze_large_t4_FQM.dat <==
x y
0.0500 0.7625
0.1000 0.7925
0.1500 0.8475
0.2000 0.8525
0.2500 0.8425
0.3000 0.8500
0.3500 0.8575
0.4000 0.8650
0.4500 0.8375
0.5000 0.8700
0.5500 0.8850
0.6000 0.8900
0.6500 0.8550
0.7000 0.8675
0.7500 0.8600
0.8000 0.8650
0.8500 0.8750
0.9000 0.8500
0.9500 0.8650
1.0000 0.8650
1.0500 0.9700
1.1000 0.9750
1.1500 0.9900
1.2000 0.9800
1.2500 0.9925
1.3000 0.9900
1.3500 0.9975
1.4000 0.9950
1.4500 0.9900
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0425
0.2000 0.2150
0.2500 0.1250
0.3000 0.2075
0.3500 0.2575
0.4000 0.2525
0.4500 0.2950
0.5000 0.2550
0.5500 0.2650
0.6000 0.3300
0.6500 0.3325
0.7000 0.3575
0.7500 0.3700
0.8000 0.3925
0.8500 0.3100
0.9000 0.4425
0.9500 0.3550
1.0000 0.3475
1.0500 0.1700
1.1000 0.1575
1.1500 0.4400
1.2000 0.4325
1.2500 0.3425
1.3000 0.4350
1.3500 0.4775
1.4000 0.5925
1.4500 0.6825
1.5000 0.7425


==> tikz_data/grid_antmaze_large_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9450
1.1000 0.9475
1.1500 0.9775
1.2000 0.9850
1.2500 0.9725
1.3000 0.9875
1.3500 0.9950
1.4000 0.9875
1.4500 0.9775
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0875
0.1000 0.0100
0.1500 0.0075
0.2000 0.0000
0.2500 0.0050
0.3000 0.0025
0.3500 0.0025
0.4000 0.0100
0.4500 0.0175
0.5000 0.0375
0.5500 0.1100
0.6000 0.1025
0.6500 0.2575
0.7000 0.2275
0.7500 0.4125
0.8000 0.5175
0.8500 0.5875
0.9000 0.6275
0.9500 0.6125
1.0000 0.6575
1.0500 0.9225
1.1000 0.9350
1.1500 0.9550
1.2000 0.9700
1.2500 0.9525
1.3000 0.9725
1.3500 0.9700
1.4000 0.9800
1.4500 0.9775
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t4_band.dat <==
x y
0.0500 0.6966
0.1000 0.7526
0.1500 0.7956
0.2000 0.8226
0.2500 0.8045
0.3000 0.8126
0.3500 0.8071
0.4000 0.8184
0.4500 0.7946
0.5000 0.8014
0.5500 0.8590
0.6000 0.8380
0.6500 0.7969
0.7000 0.8176
0.7500 0.8254
0.8000 0.7996
0.8500 0.8263
0.9000 0.7971
0.9500 0.8114
1.0000 0.8194
1.0500 0.9527
1.1000 0.9532
1.1500 0.9759
1.2000 0.9659
1.2500 0.9828
1.3000 0.9800
1.3500 0.9909
1.4000 0.9818
1.4500 0.9759
1.5000 0.9863
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 0.9941
1.1500 1.0000
1.1000 0.9968
1.0500 0.9873
1.0000 0.9106
0.9500 0.9186
0.9000 0.9029
0.8500 0.9237
0.8000 0.9304
0.7500 0.8946
0.7000 0.9174
0.6500 0.9131
0.6000 0.9420
0.5500 0.9110
0.5000 0.9386
0.4500 0.8804
0.4000 0.9116
0.3500 0.9079
0.3000 0.8874
0.2500 0.8805
0.2000 0.8824
0.1500 0.8994
0.1000 0.8324
0.0500 0.8284


==> tikz_data/grid_antmaze_large_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.5700
0.1000 0.6575
0.1500 0.8450
0.2000 0.8175
0.2500 0.8550
0.3000 0.8925
0.3500 0.8925
0.4000 0.9125
0.4500 0.9200
0.5000 0.9175
0.5500 0.9425
0.6000 0.9400
0.6500 0.9475
0.7000 0.9400
0.7500 0.9525
0.8000 0.9450
0.8500 0.9275
0.9000 0.9375
0.9500 0.9600
1.0000 0.9550
1.0500 0.9550
1.1000 0.9775
1.1500 0.9725
1.2000 0.9825
1.2500 0.9800
1.3000 0.9900
1.3500 0.9700
1.4000 0.9775
1.4500 0.9825
1.5000 0.9850


==> tikz_data/grid_antmaze_large_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0375
0.1000 0.2100
0.1500 0.5400
0.2000 0.6475
0.2500 0.6525
0.3000 0.6750
0.3500 0.7625
0.4000 0.7225
0.4500 0.7325
0.5000 0.7625
0.5500 0.7375
0.6000 0.7650
0.6500 0.7475
0.7000 0.7750
0.7500 0.6650
0.8000 0.6825
0.8500 0.6850
0.9000 0.6900
0.9500 0.6550
1.0000 0.6775
1.0500 0.9650
1.1000 0.9325
1.1500 0.9450
1.2000 0.9700
1.2500 0.9575
1.3000 0.9700
1.3500 0.9650
1.4000 0.9725
1.4500 0.9700
1.5000 0.9525


==> tikz_data/grid_antmaze_large_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0500
0.1000 0.5325
0.1500 0.5575
0.2000 0.5575
0.2500 0.5100
0.3000 0.5300
0.3500 0.4450
0.4000 0.5400
0.4500 0.5625
0.5000 0.5475
0.5500 0.5000
0.6000 0.5525
0.6500 0.6125
0.7000 0.5725
0.7500 0.6425
0.8000 0.5775
0.8500 0.5925
0.9000 0.6425
0.9500 0.5950
1.0000 0.6275
1.0500 0.8975
1.1000 0.9250
1.1500 0.9625
1.2000 0.9350
1.2500 0.9325
1.3000 0.9650
1.3500 0.9650
1.4000 0.9475
1.4500 0.9550
1.5000 0.9650


==> tikz_data/grid_antmaze_large_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.5000
0.1500 0.7225
0.2000 0.8450
0.2500 0.8300
0.3000 0.8400
0.3500 0.7675
0.4000 0.7700
0.4500 0.8850
0.5000 0.8675
0.5500 0.8875
0.6000 0.8975
0.6500 0.9025
0.7000 0.8900
0.7500 0.9325
0.8000 0.9200
0.8500 0.9125
0.9000 0.9450
0.9500 0.9100
1.0000 0.9200
1.0500 0.9850
1.1000 0.9925
1.1500 0.9775
1.2000 0.9950
1.2500 0.9925
1.3000 0.9875
1.3500 0.9950
1.4000 0.9950
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_antmaze_large_t5_FQM.dat <==
x y
0.0500 0.8025
0.1000 0.8450
0.1500 0.8700
0.2000 0.8900
0.2500 0.8850
0.3000 0.8650
0.3500 0.9100
0.4000 0.9225
0.4500 0.9125
0.5000 0.8875
0.5500 0.9150
0.6000 0.9300
0.6500 0.9125
0.7000 0.9100
0.7500 0.9150
0.8000 0.9125
0.8500 0.9200
0.9000 0.9050
0.9500 0.9175
1.0000 0.9275
1.0500 0.9825
1.1000 0.9875
1.1500 0.9825
1.2000 0.9975
1.2500 0.9925
1.3000 0.9950
1.3500 1.0000
1.4000 0.9975
1.4500 0.9900
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0825
0.1000 0.3200
0.1500 0.3275
0.2000 0.3050
0.2500 0.3900
0.3000 0.3100
0.3500 0.3400
0.4000 0.3525
0.4500 0.3475
0.5000 0.3625
0.5500 0.2875
0.6000 0.4000
0.6500 0.3400
0.7000 0.3375
0.7500 0.4325
0.8000 0.3325
0.8500 0.3575
0.9000 0.4300
0.9500 0.3800
1.0000 0.3350
1.0500 0.0400
1.1000 0.1200
1.1500 0.1025
1.2000 0.1975
1.2500 0.2600
1.3000 0.3000
1.3500 0.4125
1.4000 0.5400
1.4500 0.4650
1.5000 0.4900


==> tikz_data/grid_antmaze_large_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.3200
0.1000 0.4825
0.1500 0.6150
0.2000 0.7300
0.2500 0.7700
0.3000 0.8075
0.3500 0.8275
0.4000 0.8200
0.4500 0.8250
0.5000 0.8800
0.5500 0.8850
0.6000 0.8750
0.6500 0.9050
0.7000 0.8650
0.7500 0.8975
0.8000 0.9000
0.8500 0.9375
0.9000 0.8950
0.9500 0.9050
1.0000 0.9350
1.0500 0.9725
1.1000 0.9750
1.1500 0.9850
1.2000 0.9900
1.2500 0.9825
1.3000 0.9875
1.3500 0.9975
1.4000 0.9900
1.4500 0.9950
1.5000 0.9950


==> tikz_data/grid_antmaze_large_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.2775
0.1000 0.7350
0.1500 0.7650
0.2000 0.8100
0.2500 0.8325
0.3000 0.8250
0.3500 0.8100
0.4000 0.8000
0.4500 0.8225
0.5000 0.8825
0.5500 0.8725
0.6000 0.8625
0.6500 0.8350
0.7000 0.8775
0.7500 0.8500
0.8000 0.8775
0.8500 0.8825
0.9000 0.8525
0.9500 0.9250
1.0000 0.8900
1.0500 0.9475
1.1000 0.9425
1.1500 0.9675
1.2000 0.9875
1.2500 0.9775
1.3000 0.9775
1.3500 0.9800
1.4000 0.9825
1.4500 0.9925
1.5000 0.9900


==> tikz_data/grid_antmaze_large_t5_band.dat <==
x y
0.0500 0.7405
0.1000 0.7804
0.1500 0.8108
0.2000 0.8568
0.2500 0.8429
0.3000 0.8194
0.3500 0.8713
0.4000 0.8887
0.4500 0.8927
0.5000 0.8515
0.5500 0.8793
0.6000 0.8853
0.6500 0.8843
0.7000 0.8700
0.7500 0.8910
0.8000 0.8587
0.8500 0.8955
0.9000 0.8543
0.9500 0.8868
1.0000 0.9077
1.0500 0.9669
1.1000 0.9778
1.1500 0.9705
1.2000 0.9909
1.2500 0.9828
1.3000 0.9818
1.3500 1.0000
1.4000 0.9909
1.4500 0.9759
1.5000 0.9863
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 0.9945
1.1000 0.9972
1.0500 0.9981
1.0000 0.9473
0.9500 0.9482
0.9000 0.9557
0.8500 0.9445
0.8000 0.9663
0.7500 0.9390
0.7000 0.9500
0.6500 0.9407
0.6000 0.9747
0.5500 0.9507
0.5000 0.9235
0.4500 0.9323
0.4000 0.9563
0.3500 0.9487
0.3000 0.9106
0.2500 0.9271
0.2000 0.9232
0.1500 0.9292
0.1000 0.9096
0.0500 0.8645


==> tikz_data/grid_cube_double_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.7075
0.1000 0.9600
0.1500 0.9675
0.2000 0.9775
0.2500 0.9650
0.3000 0.9750
0.3500 0.9800
0.4000 0.9675
0.4500 0.9750
0.5000 0.9900
0.5500 0.9775
0.6000 0.9775
0.6500 0.9800
0.7000 0.9800
0.7500 0.9625
0.8000 0.9850
0.8500 0.9800
0.9000 0.9650
0.9500 0.9725
1.0000 0.9800
1.0500 1.0000
1.1000 0.9975
1.1500 0.9950
1.2000 1.0000
1.2500 0.9975
1.3000 0.9975
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.8600
0.1000 0.8575
0.1500 0.8425
0.2000 0.8625
0.2500 0.8725
0.3000 0.7975
0.3500 0.8425
0.4000 0.8325
0.4500 0.8050
0.5000 0.8050
0.5500 0.7675
0.6000 0.7950
0.6500 0.8075
0.7000 0.8450
0.7500 0.7850
0.8000 0.7975
0.8500 0.7850
0.9000 0.8225
0.9500 0.8050
1.0000 0.8300
1.0500 0.9900
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 0.9950
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.2700
0.1000 0.6000
0.1500 0.7375
0.2000 0.7000
0.2500 0.7225
0.3000 0.8050
0.3500 0.8675
0.4000 0.8550
0.4500 0.8575
0.5000 0.8500
0.5500 0.8400
0.6000 0.8725
0.6500 0.8650
0.7000 0.8750
0.7500 0.8825
0.8000 0.8925
0.8500 0.8750
0.9000 0.8725
0.9500 0.8925
1.0000 0.8525
1.0500 0.9900
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 0.9950
1.4500 0.9900
1.5000 0.9875


==> tikz_data/grid_cube_double_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.5500
0.1000 0.4900
0.1500 0.5525
0.2000 0.6825
0.2500 0.6625
0.3000 0.6500
0.3500 0.7350
0.4000 0.6775
0.4500 0.6900
0.5000 0.7400
0.5500 0.7625
0.6000 0.6675
0.6500 0.7450
0.7000 0.7575
0.7500 0.7200
0.8000 0.7250
0.8500 0.7150
0.9000 0.7400
0.9500 0.7375
1.0000 0.7450
1.0500 0.9925
1.1000 0.9950
1.1500 0.9975
1.2000 0.9975
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_cube_double_t1_FQM.dat <==
x y
0.0500 0.6150
0.1000 0.5975
0.1500 0.6425
0.2000 0.6175
0.2500 0.5650
0.3000 0.6425
0.3500 0.6175
0.4000 0.6500
0.4500 0.6350
0.5000 0.6775
0.5500 0.7075
0.6000 0.6900
0.6500 0.7500
0.7000 0.7375
0.7500 0.7375
0.8000 0.7325
0.8500 0.7875
0.9000 0.7675
0.9500 0.7375
1.0000 0.7975
1.0500 0.9800
1.1000 0.9825
1.1500 0.9900
1.2000 0.9950
1.2500 0.9975
1.3000 0.9950
1.3500 0.9950
1.4000 0.9975
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_cube_double_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.4800
0.1000 0.2425
0.1500 0.2150
0.2000 0.2050
0.2500 0.1625
0.3000 0.1925
0.3500 0.1550
0.4000 0.1850
0.4500 0.1625
0.5000 0.1500
0.5500 0.1950
0.6000 0.1825
0.6500 0.1500
0.7000 0.2025
0.7500 0.1575
0.8000 0.2175
0.8500 0.1500
0.9000 0.1850
0.9500 0.1925
1.0000 0.1825
1.0500 0.4600
1.1000 0.7825
1.1500 0.9325
1.2000 0.9575
1.2500 0.9500
1.3000 0.9450
1.3500 0.9775
1.4000 0.9800
1.4500 0.9750
1.5000 1.0000


==> tikz_data/grid_cube_double_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.8050
0.1000 0.8400
0.1500 0.8975
0.2000 0.9300
0.2500 0.9375
0.3000 0.9475
0.3500 0.9650
0.4000 0.9550
0.4500 0.9200
0.5000 0.9275
0.5500 0.9250
0.6000 0.9700
0.6500 0.9375
0.7000 0.9575
0.7500 0.9350
0.8000 0.9525
0.8500 0.9650
0.9000 0.9350
0.9500 0.9275
1.0000 0.9550
1.0500 1.0000
1.1000 1.0000
1.1500 0.9950
1.2000 0.9975
1.2500 0.9975
1.3000 0.9975
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_double_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.8150
0.1000 0.8125
0.1500 0.8900
0.2000 0.9225
0.2500 0.9425
0.3000 0.9250
0.3500 0.9325
0.4000 0.9675
0.4500 0.9500
0.5000 0.9650
0.5500 0.9475
0.6000 0.9475
0.6500 0.9350
0.7000 0.9550
0.7500 0.9500
0.8000 0.9475
0.8500 0.9375
0.9000 0.9700
0.9500 0.9450
1.0000 0.9425
1.0500 1.0000
1.1000 0.9950
1.1500 0.9975
1.2000 1.0000
1.2500 0.9950
1.3000 0.9950
1.3500 0.9925
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t1_band.dat <==
x y
0.0500 0.4460
0.1000 0.4773
0.1500 0.4817
0.2000 0.5016
0.2500 0.3983
0.3000 0.5545
0.3500 0.5148
0.4000 0.5634
0.4500 0.5674
0.5000 0.5705
0.5500 0.6257
0.6000 0.5978
0.6500 0.6786
0.7000 0.6467
0.7500 0.6334
0.8000 0.6060
0.8500 0.7057
0.9000 0.7207
0.9500 0.6739
1.0000 0.7265
1.0500 0.9600
1.1000 0.9640
1.1500 0.9759
1.2000 0.9863
1.2500 0.9909
1.3000 0.9863
1.3500 0.9863
1.4000 0.9909
1.4500 1.0000
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.8685
0.9500 0.8011
0.9000 0.8143
0.8500 0.8693
0.8000 0.8590
0.7500 0.8416
0.7000 0.8283
0.6500 0.8214
0.6000 0.7822
0.5500 0.7893
0.5000 0.7845
0.4500 0.7026
0.4000 0.7366
0.3500 0.7202
0.3000 0.7305
0.2500 0.7317
0.2000 0.7334
0.1500 0.8033
0.1000 0.7177
0.0500 0.7840


==> tikz_data/grid_cube_double_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.2850
0.1000 0.5950
0.1500 0.6925
0.2000 0.7525
0.2500 0.7825
0.3000 0.8050
0.3500 0.8650
0.4000 0.8400
0.4500 0.8475
0.5000 0.8825
0.5500 0.8600
0.6000 0.8725
0.6500 0.9025
0.7000 0.9150
0.7500 0.8900
0.8000 0.9150
0.8500 0.8450
0.9000 0.8800
0.9500 0.9025
1.0000 0.9150
1.0500 0.9900
1.1000 0.9925
1.1500 0.9950
1.2000 0.9975
1.2500 0.9950
1.3000 1.0000
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.6000
0.1000 0.6800
0.1500 0.7000
0.2000 0.6925
0.2500 0.6750
0.3000 0.6825
0.3500 0.7100
0.4000 0.6425
0.4500 0.7050
0.5000 0.6625
0.5500 0.6650
0.6000 0.6600
0.6500 0.5925
0.7000 0.6750
0.7500 0.6550
0.8000 0.6400
0.8500 0.6825
0.9000 0.6300
0.9500 0.7200
1.0000 0.6625
1.0500 0.8450
1.1000 0.9650
1.1500 0.9850
1.2000 0.9875
1.2500 0.9900
1.3000 0.9875
1.3500 0.9875
1.4000 0.9925
1.4500 0.9950
1.5000 0.9925


==> tikz_data/grid_cube_double_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.1600
0.1000 0.4125
0.1500 0.4850
0.2000 0.6100
0.2500 0.6300
0.3000 0.6875
0.3500 0.7025
0.4000 0.7200
0.4500 0.7825
0.5000 0.7975
0.5500 0.7950
0.6000 0.8225
0.6500 0.8125
0.7000 0.8175
0.7500 0.8050
0.8000 0.8500
0.8500 0.8475
0.9000 0.8375
0.9500 0.8375
1.0000 0.8475
1.0500 0.9325
1.1000 0.9650
1.1500 0.9775
1.2000 0.9675
1.2500 0.9825
1.3000 0.9950
1.3500 0.9800
1.4000 0.9900
1.4500 0.9875
1.5000 0.9825


==> tikz_data/grid_cube_double_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0700
0.1000 0.2450
0.1500 0.2875
0.2000 0.3725
0.2500 0.3925
0.3000 0.4175
0.3500 0.4825
0.4000 0.4775
0.4500 0.4825
0.5000 0.4650
0.5500 0.5000
0.6000 0.4575
0.6500 0.5200
0.7000 0.5650
0.7500 0.5300
0.8000 0.5350
0.8500 0.5625
0.9000 0.5350
0.9500 0.5300
1.0000 0.5850
1.0500 0.9725
1.1000 0.9825
1.1500 0.9950
1.2000 1.0000
1.2500 0.9950
1.3000 0.9950
1.3500 1.0000
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_cube_double_t2_FQM.dat <==
x y
0.0500 0.0450
0.1000 0.1200
0.1500 0.1475
0.2000 0.2250
0.2500 0.2675
0.3000 0.3425
0.3500 0.3950
0.4000 0.4575
0.4500 0.4075
0.5000 0.4275
0.5500 0.4400
0.6000 0.4825
0.6500 0.4550
0.7000 0.5025
0.7500 0.4500
0.8000 0.5050
0.8500 0.5075
0.9000 0.5200
0.9500 0.4500
1.0000 0.5375
1.0500 0.9000
1.1000 0.9550
1.1500 0.9800
1.2000 0.9775
1.2500 0.9975
1.3000 0.9950
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_cube_double_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.3500
0.1000 0.0975
0.1500 0.0500
0.2000 0.0550
0.2500 0.0875
0.3000 0.0700
0.3500 0.0800
0.4000 0.0875
0.4500 0.0925
0.5000 0.0775
0.5500 0.0650
0.6000 0.0625
0.6500 0.0850
0.7000 0.0975
0.7500 0.0575
0.8000 0.0675
0.8500 0.0950
0.9000 0.0900
0.9500 0.1000
1.0000 0.0900
1.0500 0.3150
1.1000 0.4450
1.1500 0.5975
1.2000 0.6200
1.2500 0.6675
1.3000 0.6500
1.3500 0.7525
1.4000 0.7925
1.4500 0.7900
1.5000 0.8525


==> tikz_data/grid_cube_double_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.1625
0.1000 0.4525
0.1500 0.6325
0.2000 0.6375
0.2500 0.6200
0.3000 0.7025
0.3500 0.7025
0.4000 0.7650
0.4500 0.7575
0.5000 0.7425
0.5500 0.7750
0.6000 0.7725
0.6500 0.7575
0.7000 0.8075
0.7500 0.7675
0.8000 0.7800
0.8500 0.7725
0.9000 0.7400
0.9500 0.7500
1.0000 0.8125
1.0500 0.9900
1.1000 0.9950
1.1500 1.0000
1.2000 0.9975
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.2050
0.1000 0.4975
0.1500 0.6050
0.2000 0.6675
0.2500 0.6525
0.3000 0.6950
0.3500 0.7175
0.4000 0.7550
0.4500 0.7375
0.5000 0.7900
0.5500 0.7650
0.6000 0.7800
0.6500 0.7725
0.7000 0.7625
0.7500 0.7850
0.8000 0.7575
0.8500 0.7950
0.9000 0.8100
0.9500 0.7725
1.0000 0.8175
1.0500 0.9825
1.1000 0.9900
1.1500 0.9950
1.2000 0.9975
1.2500 0.9975
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t2_band.dat <==
x y
0.0500 0.0122
0.1000 0.0262
0.1500 0.0292
0.2000 0.0791
0.2500 0.1548
0.3000 0.2139
0.3500 0.3304
0.4000 0.3924
0.4500 0.2779
0.5000 0.3469
0.5500 0.3278
0.6000 0.3574
0.6500 0.3546
0.7000 0.3758
0.7500 0.3573
0.8000 0.3983
0.8500 0.4221
0.9000 0.4042
0.9500 0.3485
1.0000 0.4054
1.0500 0.8684
1.1000 0.9166
1.1500 0.9627
1.2000 0.9619
1.2500 0.9909
1.3000 0.9863
1.3500 0.9909
1.4000 0.9909
1.4500 1.0000
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 0.9931
1.1500 0.9973
1.1000 0.9934
1.0500 0.9316
1.0000 0.6696
0.9500 0.5515
0.9000 0.6358
0.8500 0.5929
0.8000 0.6117
0.7500 0.5427
0.7000 0.6292
0.6500 0.5554
0.6000 0.6076
0.5500 0.5522
0.5000 0.5081
0.4500 0.5371
0.4000 0.5226
0.3500 0.4596
0.3000 0.4711
0.2500 0.3802
0.2000 0.3709
0.1500 0.2658
0.1000 0.2138
0.0500 0.0778


==> tikz_data/grid_cube_double_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.1775
0.1000 0.3875
0.1500 0.4950
0.2000 0.7050
0.2500 0.6825
0.3000 0.7775
0.3500 0.7800
0.4000 0.7425
0.4500 0.7550
0.5000 0.8100
0.5500 0.8275
0.6000 0.7875
0.6500 0.7525
0.7000 0.8400
0.7500 0.7675
0.8000 0.8000
0.8500 0.7850
0.9000 0.7600
0.9500 0.7775
1.0000 0.8025
1.0500 0.9750
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.5975
0.1000 0.6700
0.1500 0.6100
0.2000 0.6425
0.2500 0.6725
0.3000 0.6750
0.3500 0.6675
0.4000 0.6375
0.4500 0.6550
0.5000 0.6725
0.5500 0.7100
0.6000 0.6850
0.6500 0.6900
0.7000 0.6875
0.7500 0.6825
0.8000 0.6625
0.8500 0.6650
0.9000 0.6500
0.9500 0.7250
1.0000 0.7150
1.0500 0.8725
1.1000 0.9100
1.1500 0.9575
1.2000 0.9750
1.2500 0.9700
1.3000 0.9975
1.3500 0.9950
1.4000 0.9975
1.4500 0.9950
1.5000 0.9925


==> tikz_data/grid_cube_double_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0225
0.1000 0.6125
0.1500 0.7000
0.2000 0.7075
0.2500 0.7225
0.3000 0.7450
0.3500 0.7775
0.4000 0.7750
0.4500 0.8000
0.5000 0.8175
0.5500 0.8300
0.6000 0.7950
0.6500 0.8475
0.7000 0.8325
0.7500 0.8050
0.8000 0.8325
0.8500 0.8750
0.9000 0.8600
0.9500 0.8525
1.0000 0.8225
1.0500 0.9525
1.1000 0.9650
1.1500 0.9650
1.2000 0.9675
1.2500 0.9725
1.3000 0.9925
1.3500 0.9900
1.4000 0.9850
1.4500 0.9850
1.5000 0.9975


==> tikz_data/grid_cube_double_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0150
0.1000 0.1175
0.1500 0.1350
0.2000 0.2100
0.2500 0.1950
0.3000 0.2725
0.3500 0.3250
0.4000 0.2700
0.4500 0.3000
0.5000 0.3675
0.5500 0.3150
0.6000 0.3625
0.6500 0.3525
0.7000 0.3825
0.7500 0.4575
0.8000 0.4100
0.8500 0.4275
0.9000 0.4300
0.9500 0.3350
1.0000 0.3850
1.0500 0.9550
1.1000 0.9750
1.1500 0.9875
1.2000 0.9975
1.2500 0.9950
1.3000 0.9950
1.3500 0.9900
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t3_FQM.dat <==
x y
0.0500 0.0675
0.1000 0.0925
0.1500 0.0950
0.2000 0.1150
0.2500 0.1800
0.3000 0.1700
0.3500 0.2100
0.4000 0.2825
0.4500 0.2350
0.5000 0.3075
0.5500 0.3150
0.6000 0.3100
0.6500 0.3025
0.7000 0.3750
0.7500 0.3650
0.8000 0.3850
0.8500 0.3550
0.9000 0.3475
0.9500 0.3900
1.0000 0.3875
1.0500 0.8550
1.1000 0.9600
1.1500 0.9625
1.2000 0.9700
1.2500 0.9700
1.3000 0.9825
1.3500 0.9850
1.4000 0.9950
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_cube_double_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.2425
0.1000 0.0625
0.1500 0.0775
0.2000 0.0475
0.2500 0.0425
0.3000 0.0475
0.3500 0.0475
0.4000 0.0550
0.4500 0.0375
0.5000 0.0700
0.5500 0.0675
0.6000 0.0625
0.6500 0.0600
0.7000 0.0525
0.7500 0.0475
0.8000 0.0750
0.8500 0.0675
0.9000 0.0275
0.9500 0.0550
1.0000 0.0750
1.0500 0.1825
1.1000 0.3250
1.1500 0.4425
1.2000 0.5800
1.2500 0.6325
1.3000 0.6475
1.3500 0.6450
1.4000 0.6875
1.4500 0.7325
1.5000 0.7725


==> tikz_data/grid_cube_double_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.1500
0.1000 0.2325
0.1500 0.4000
0.2000 0.5350
0.2500 0.4950
0.3000 0.5575
0.3500 0.5900
0.4000 0.6150
0.4500 0.6400
0.5000 0.6175
0.5500 0.6625
0.6000 0.6975
0.6500 0.6850
0.7000 0.6575
0.7500 0.6900
0.8000 0.6900
0.8500 0.6925
0.9000 0.7175
0.9500 0.6700
1.0000 0.7475
1.0500 0.9950
1.1000 0.9950
1.1500 0.9975
1.2000 0.9925
1.2500 0.9925
1.3000 0.9950
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_cube_double_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1675
0.1000 0.2775
0.1500 0.3975
0.2000 0.4650
0.2500 0.5325
0.3000 0.5300
0.3500 0.5800
0.4000 0.6550
0.4500 0.6025
0.5000 0.5750
0.5500 0.6125
0.6000 0.6750
0.6500 0.6600
0.7000 0.6675
0.7500 0.6675
0.8000 0.6350
0.8500 0.6925
0.9000 0.6600
0.9500 0.6850
1.0000 0.6675
1.0500 0.9850
1.1000 0.9900
1.1500 0.9975
1.2000 0.9925
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 0.9950


==> tikz_data/grid_cube_double_t3_band.dat <==
x y
0.0500 0.0217
0.1000 0.0170
0.1500 0.0040
0.2000 0.0136
0.2500 0.0617
0.3000 0.0875
0.3500 0.1429
0.4000 0.1709
0.4500 0.1429
0.5000 0.1901
0.5500 0.1744
0.6000 0.1871
0.6500 0.2168
0.7000 0.2559
0.7500 0.2515
0.8000 0.2871
0.8500 0.2691
0.9000 0.2389
0.9500 0.2957
1.0000 0.2856
1.0500 0.7936
1.1000 0.9355
1.1500 0.9371
1.2000 0.9455
1.2500 0.9476
1.3000 0.9640
1.3500 0.9684
1.4000 0.9863
1.4500 0.9818
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 0.9924
1.2000 0.9945
1.1500 0.9879
1.1000 0.9845
1.0500 0.9164
1.0000 0.4894
0.9500 0.4843
0.9000 0.4561
0.8500 0.4409
0.8000 0.4829
0.7500 0.4785
0.7000 0.4941
0.6500 0.3882
0.6000 0.4329
0.5500 0.4556
0.5000 0.4249
0.4500 0.3271
0.4000 0.3941
0.3500 0.2771
0.3000 0.2525
0.2500 0.2983
0.2000 0.2164
0.1500 0.1860
0.1000 0.1680
0.0500 0.1133


==> tikz_data/grid_cube_double_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.1175
0.1000 0.2475
0.1500 0.3700
0.2000 0.4200
0.2500 0.4900
0.3000 0.5025
0.3500 0.5700
0.4000 0.4925
0.4500 0.5150
0.5000 0.5475
0.5500 0.5125
0.6000 0.4750
0.6500 0.5125
0.7000 0.5500
0.7500 0.5175
0.8000 0.5325
0.8500 0.5150
0.9000 0.5500
0.9500 0.5275
1.0000 0.5400
1.0500 0.8875
1.1000 0.9500
1.1500 0.9825
1.2000 0.9850
1.2500 0.9900
1.3000 0.9975
1.3500 0.9925
1.4000 1.0000
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_cube_double_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.2100
0.1000 0.2100
0.1500 0.2025
0.2000 0.1675
0.2500 0.1775
0.3000 0.1725
0.3500 0.1650
0.4000 0.1400
0.4500 0.1775
0.5000 0.1275
0.5500 0.1350
0.6000 0.1875
0.6500 0.1500
0.7000 0.1300
0.7500 0.1350
0.8000 0.1575
0.8500 0.1450
0.9000 0.1500
0.9500 0.1425
1.0000 0.1475
1.0500 0.4075
1.1000 0.6625
1.1500 0.7750
1.2000 0.8875
1.2500 0.9225
1.3000 0.9375
1.3500 0.9700
1.4000 0.9675
1.4500 0.9875
1.5000 0.9900


==> tikz_data/grid_cube_double_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.1100
0.1000 0.3750
0.1500 0.3200
0.2000 0.3275
0.2500 0.3450
0.3000 0.3100
0.3500 0.2850
0.4000 0.3500
0.4500 0.3150
0.5000 0.3125
0.5500 0.3350
0.6000 0.3350
0.6500 0.3375
0.7000 0.3625
0.7500 0.3750
0.8000 0.3800
0.8500 0.3225
0.9000 0.3100
0.9500 0.3600
1.0000 0.3450
1.0500 0.6825
1.1000 0.7650
1.1500 0.8575
1.2000 0.9025
1.2500 0.9175
1.3000 0.9550
1.3500 0.9475
1.4000 0.9350
1.4500 0.9700
1.5000 0.9725


==> tikz_data/grid_cube_double_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0175
0.1000 0.0350
0.1500 0.0375
0.2000 0.0500
0.2500 0.0825
0.3000 0.0550
0.3500 0.0725
0.4000 0.0750
0.4500 0.0950
0.5000 0.0700
0.5500 0.0725
0.6000 0.0850
0.6500 0.0950
0.7000 0.0825
0.7500 0.0900
0.8000 0.0625
0.8500 0.0825
0.9000 0.0875
0.9500 0.0725
1.0000 0.0625
1.0500 0.2800
1.1000 0.7750
1.1500 0.8450
1.2000 0.8825
1.2500 0.9175
1.3000 0.9675
1.3500 0.9700
1.4000 0.9850
1.4500 1.0000
1.5000 0.9925


==> tikz_data/grid_cube_double_t4_FQM.dat <==
x y
0.0500 0.0075
0.1000 0.0425
0.1500 0.0250
0.2000 0.0300
0.2500 0.0525
0.3000 0.0450
0.3500 0.0475
0.4000 0.0625
0.4500 0.0575
0.5000 0.0850
0.5500 0.0925
0.6000 0.0575
0.6500 0.0650
0.7000 0.0775
0.7500 0.0925
0.8000 0.0975
0.8500 0.0900
0.9000 0.1025
0.9500 0.0725
1.0000 0.0800
1.0500 0.3200
1.1000 0.5925
1.1500 0.7725
1.2000 0.9025
1.2500 0.8775
1.3000 0.9200
1.3500 0.9275
1.4000 0.9250
1.4500 0.9625
1.5000 0.9475


==> tikz_data/grid_cube_double_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0850
0.1000 0.0250
0.1500 0.0175
0.2000 0.0100
0.2500 0.0100
0.3000 0.0150
0.3500 0.0175
0.4000 0.0125
0.4500 0.0225
0.5000 0.0225
0.5500 0.0075
0.6000 0.0125
0.6500 0.0150
0.7000 0.0200
0.7500 0.0175
0.8000 0.0125
0.8500 0.0250
0.9000 0.0125
0.9500 0.0275
1.0000 0.0175
1.0500 0.0250
1.1000 0.0225
1.1500 0.0175
1.2000 0.0225
1.2500 0.0250
1.3000 0.0150
1.3500 0.0250
1.4000 0.0250
1.4500 0.0300
1.5000 0.0275


==> tikz_data/grid_cube_double_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0425
0.1000 0.1475
0.1500 0.1700
0.2000 0.2075
0.2500 0.2200
0.3000 0.2125
0.3500 0.2225
0.4000 0.1925
0.4500 0.2350
0.5000 0.2775
0.5500 0.2275
0.6000 0.2425
0.6500 0.2025
0.7000 0.2550
0.7500 0.2750
0.8000 0.2275
0.8500 0.2600
0.9000 0.2100
0.9500 0.2600
1.0000 0.2350
1.0500 0.6500
1.1000 0.9300
1.1500 0.9675
1.2000 0.9900
1.2500 0.9925
1.3000 0.9950
1.3500 0.9950
1.4000 0.9925
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_double_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.1450
0.1500 0.1750
0.2000 0.1775
0.2500 0.2275
0.3000 0.2500
0.3500 0.2375
0.4000 0.2325
0.4500 0.2375
0.5000 0.2525
0.5500 0.2125
0.6000 0.2375
0.6500 0.2525
0.7000 0.2200
0.7500 0.2025
0.8000 0.2375
0.8500 0.2525
0.9000 0.2475
0.9500 0.2175
1.0000 0.2850
1.0500 0.7150
1.1000 0.8750
1.1500 0.9750
1.2000 0.9975
1.2500 0.9900
1.3000 0.9950
1.3500 0.9975
1.4000 0.9950
1.4500 0.9975
1.5000 0.9950


==> tikz_data/grid_cube_double_t4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0055
0.2500 0.0262
0.3000 0.0138
0.3500 0.0176
0.4000 0.0121
0.4500 0.0146
0.5000 0.0429
0.5500 0.0610
0.6000 0.0285
0.6500 0.0322
0.7000 0.0291
0.7500 0.0478
0.8000 0.0557
0.8500 0.0464
0.9000 0.0447
0.9500 0.0365
1.0000 0.0426
1.0500 0.1919
1.1000 0.4812
1.1500 0.6825
1.2000 0.8455
1.2500 0.8139
1.3000 0.8764
1.3500 0.8796
1.4000 0.8938
1.4500 0.9414
1.5000 0.9160
1.5000 0.9790
1.4500 0.9836
1.4000 0.9562
1.3500 0.9754
1.3000 0.9636
1.2500 0.9411
1.2000 0.9595
1.1500 0.8625
1.1000 0.7038
1.0500 0.4481
1.0000 0.1174
0.9500 0.1085
0.9000 0.1603
0.8500 0.1336
0.8000 0.1393
0.7500 0.1372
0.7000 0.1259
0.6500 0.0978
0.6000 0.0865
0.5500 0.1240
0.5000 0.1271
0.4500 0.1004
0.4000 0.1129
0.3500 0.0774
0.3000 0.0762
0.2500 0.0788
0.2000 0.0545
0.1500 0.0578
0.1000 0.0866
0.0500 0.0214


==> tikz_data/grid_cube_double_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.7600
0.1000 0.8275
0.1500 0.8150
0.2000 0.8400
0.2500 0.8375
0.3000 0.8550
0.3500 0.8350
0.4000 0.8250
0.4500 0.8600
0.5000 0.8050
0.5500 0.8250
0.6000 0.8225
0.6500 0.8225
0.7000 0.8400
0.7500 0.8700
0.8000 0.8275
0.8500 0.8675
0.9000 0.8225
0.9500 0.8350
1.0000 0.8150
1.0500 0.9600
1.1000 0.9725
1.1500 0.9825
1.2000 0.9900
1.2500 0.9925
1.3000 0.9950
1.3500 0.9875
1.4000 0.9950
1.4500 1.0000
1.5000 0.9925


==> tikz_data/grid_cube_double_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.5000
0.1000 0.4575
0.1500 0.4000
0.2000 0.3950
0.2500 0.3775
0.3000 0.3475
0.3500 0.3825
0.4000 0.3875
0.4500 0.3725
0.5000 0.4325
0.5500 0.3825
0.6000 0.3800
0.6500 0.3875
0.7000 0.3700
0.7500 0.4000
0.8000 0.3400
0.8500 0.4150
0.9000 0.4075
0.9500 0.4525
1.0000 0.3725
1.0500 0.7550
1.1000 0.9200
1.1500 0.9725
1.2000 0.9925
1.2500 0.9975
1.3000 0.9925
1.3500 1.0000
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_double_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.3425
0.1500 0.5775
0.2000 0.6750
0.2500 0.5950
0.3000 0.6525
0.3500 0.7100
0.4000 0.7300
0.4500 0.7225
0.5000 0.6875
0.5500 0.6925
0.6000 0.7025
0.6500 0.6900
0.7000 0.7275
0.7500 0.7375
0.8000 0.7300
0.8500 0.6875
0.9000 0.7350
0.9500 0.7025
1.0000 0.7075
1.0500 0.8800
1.1000 0.9350
1.1500 0.9550
1.2000 0.9750
1.2500 0.9775
1.3000 0.9825
1.3500 0.9925
1.4000 0.9850
1.4500 0.9900
1.5000 0.9875


==> tikz_data/grid_cube_double_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0375
0.1500 0.2300
0.2000 0.3025
0.2500 0.3750
0.3000 0.3250
0.3500 0.3900
0.4000 0.4000
0.4500 0.3875
0.5000 0.3375
0.5500 0.4275
0.6000 0.4300
0.6500 0.4600
0.7000 0.5100
0.7500 0.4975
0.8000 0.4400
0.8500 0.4725
0.9000 0.5525
0.9500 0.4475
1.0000 0.4375
1.0500 0.9400
1.1000 0.9425
1.1500 0.9775
1.2000 0.9950
1.2500 0.9900
1.3000 0.9675
1.3500 0.9975
1.4000 0.9925
1.4500 0.9975
1.5000 0.9950


==> tikz_data/grid_cube_double_t5_FQM.dat <==
x y
0.0500 0.0275
0.1000 0.0100
0.1500 0.0125
0.2000 0.1775
0.2500 0.3000
0.3000 0.3475
0.3500 0.4200
0.4000 0.4050
0.4500 0.4350
0.5000 0.4300
0.5500 0.4650
0.6000 0.4350
0.6500 0.5225
0.7000 0.5500
0.7500 0.5350
0.8000 0.5600
0.8500 0.5325
0.9000 0.5225
0.9500 0.5400
1.0000 0.5450
1.0500 0.8300
1.1000 0.9075
1.1500 0.9225
1.2000 0.9375
1.2500 0.9600
1.3000 0.9775
1.3500 0.9850
1.4000 0.9775
1.4500 0.9900
1.5000 0.9925


==> tikz_data/grid_cube_double_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.4025
0.1000 0.1325
0.1500 0.0800
0.2000 0.0875
0.2500 0.0475
0.3000 0.0675
0.3500 0.0625
0.4000 0.0650
0.4500 0.0575
0.5000 0.1050
0.5500 0.0625
0.6000 0.0725
0.6500 0.0550
0.7000 0.0800
0.7500 0.0825
0.8000 0.0750
0.8500 0.0575
0.9000 0.0900
0.9500 0.0675
1.0000 0.0650
1.0500 0.4175
1.1000 0.6100
1.1500 0.7250
1.2000 0.7450
1.2500 0.7850
1.3000 0.8225
1.3500 0.8625
1.4000 0.8925
1.4500 0.9150
1.5000 0.9550


==> tikz_data/grid_cube_double_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0950
0.1000 0.6600
0.1500 0.7725
0.2000 0.6775
0.2500 0.7650
0.3000 0.7750
0.3500 0.7700
0.4000 0.8225
0.4500 0.7725
0.5000 0.8225
0.5500 0.8100
0.6000 0.7850
0.6500 0.8150
0.7000 0.7950
0.7500 0.8000
0.8000 0.7725
0.8500 0.8150
0.9000 0.7700
0.9500 0.7900
1.0000 0.7775
1.0500 0.9575
1.1000 0.9925
1.1500 0.9875
1.2000 0.9925
1.2500 0.9975
1.3000 0.9925
1.3500 0.9950
1.4000 0.9975
1.4500 0.9925
1.5000 1.0000


==> tikz_data/grid_cube_double_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0625
0.1000 0.6800
0.1500 0.7475
0.2000 0.7350
0.2500 0.7750
0.3000 0.7875
0.3500 0.7850
0.4000 0.8025
0.4500 0.8050
0.5000 0.7675
0.5500 0.7975
0.6000 0.7700
0.6500 0.7675
0.7000 0.8350
0.7500 0.7825
0.8000 0.7925
0.8500 0.7725
0.9000 0.7875
0.9500 0.8000
1.0000 0.8175
1.0500 0.9675
1.1000 0.9800
1.1500 0.9825
1.2000 0.9900
1.2500 0.9950
1.3000 0.9975
1.3500 0.9975
1.4000 1.0000
1.4500 0.9925
1.5000 0.9975


==> tikz_data/grid_cube_double_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0349
0.2500 0.1419
0.3000 0.2137
0.3500 0.2955
0.4000 0.3124
0.4500 0.3279
0.5000 0.3579
0.5500 0.3476
0.6000 0.3403
0.6500 0.4334
0.7000 0.4461
0.7500 0.4279
0.8000 0.4600
0.8500 0.4340
0.9000 0.4301
0.9500 0.4395
1.0000 0.4645
1.0500 0.7305
1.1000 0.8617
1.1500 0.8751
1.2000 0.8957
1.2500 0.9284
1.3000 0.9590
1.3500 0.9684
1.4000 0.9542
1.4500 0.9800
1.5000 0.9828
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 0.9960
1.2500 0.9916
1.2000 0.9793
1.1500 0.9699
1.1000 0.9533
1.0500 0.9295
1.0000 0.6255
0.9500 0.6405
0.9000 0.6149
0.8500 0.6310
0.8000 0.6600
0.7500 0.6421
0.7000 0.6539
0.6500 0.6116
0.6000 0.5297
0.5500 0.5824
0.5000 0.5021
0.4500 0.5421
0.4000 0.4976
0.3500 0.5445
0.3000 0.4813
0.2500 0.4581
0.2000 0.3201
0.1500 0.0323
0.1000 0.0300
0.0500 0.0722


==> tikz_data/grid_cube_quadruple_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.1150
0.1000 0.1775
0.1500 0.1525
0.2000 0.2750
0.2500 0.2875
0.3000 0.3125
0.3500 0.3450
0.4000 0.3425
0.4500 0.3800
0.5000 0.4125
0.5500 0.5025
0.6000 0.5375
0.6500 0.5500
0.7000 0.5250
0.7500 0.6650
0.8000 0.6050
0.8500 0.6225
0.9000 0.6350
0.9500 0.7025
1.0000 0.6550
1.0500 0.9975
1.1000 0.9950
1.1500 1.0000
1.2000 0.9950
1.2500 0.9950
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0050
0.1500 0.0125
0.2000 0.0050
0.2500 0.0100
0.3000 0.0000
0.3500 0.0150
0.4000 0.0200
0.4500 0.0175
0.5000 0.0275
0.5500 0.0050
0.6000 0.0375
0.6500 0.0125
0.7000 0.0650
0.7500 0.0450
0.8000 0.0775
0.8500 0.0500
0.9000 0.0550
0.9500 0.0450
1.0000 0.0675
1.0500 0.9100
1.1000 0.9700
1.1500 0.9825
1.2000 0.9875
1.2500 0.9825
1.3000 0.9900
1.3500 0.9925
1.4000 0.9975
1.4500 0.9900
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0075
0.1000 0.1575
0.1500 0.0200
0.2000 0.0575
0.2500 0.0400
0.3000 0.1100
0.3500 0.1175
0.4000 0.0650
0.4500 0.1450
0.5000 0.1850
0.5500 0.2825
0.6000 0.1525
0.6500 0.2900
0.7000 0.3225
0.7500 0.2400
0.8000 0.3650
0.8500 0.3625
0.9000 0.2675
0.9500 0.3675
1.0000 0.3600
1.0500 0.9925
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0025
0.2000 0.0050
0.2500 0.0400
0.3000 0.0300
0.3500 0.0225
0.4000 0.0325
0.4500 0.0250
0.5000 0.0750
0.5500 0.0450
0.6000 0.1950
0.6500 0.0975
0.7000 0.1675
0.7500 0.1700
0.8000 0.2550
0.8500 0.0800
0.9000 0.2825
0.9500 0.1925
1.0000 0.3600
1.0500 0.9900
1.1000 0.9925
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_FQM.dat <==
x y
0.0500 0.0100
0.1000 0.1100
0.1500 0.0500
0.2000 0.0150
0.2500 0.0075
0.3000 0.0225
0.3500 0.0075
0.4000 0.0050
0.4500 0.0100
0.5000 0.0150
0.5500 0.0025
0.6000 0.0200
0.6500 0.0125
0.7000 0.0250
0.7500 0.0300
0.8000 0.0350
0.8500 0.0400
0.9000 0.0375
0.9500 0.0700
1.0000 0.0400
1.0500 0.9925
1.1000 1.0000
1.1500 0.9950
1.2000 0.9975
1.2500 0.9975
1.3000 0.9950
1.3500 1.0000
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0075
0.1500 0.0050
0.2000 0.0000
0.2500 0.0000
0.3000 0.0050
0.3500 0.0025
0.4000 0.0050
0.4500 0.0075
0.5000 0.0175
0.5500 0.0075
0.6000 0.0050
0.6500 0.0175
0.7000 0.0075
0.7500 0.0450
0.8000 0.0575
0.8500 0.0875
0.9000 0.1050
0.9500 0.0850
1.0000 0.1500
1.0500 0.9525
1.1000 0.9925
1.1500 0.9775
1.2000 0.9950
1.2500 0.9975
1.3000 0.9975
1.3500 0.9950
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.1225
0.1000 0.1900
0.1500 0.0425
0.2000 0.2800
0.2500 0.3100
0.3000 0.3525
0.3500 0.2825
0.4000 0.4350
0.4500 0.4225
0.5000 0.5925
0.5500 0.6000
0.6000 0.5200
0.6500 0.7200
0.7000 0.6900
0.7500 0.6700
0.8000 0.7525
0.8500 0.6650
0.9000 0.7350
0.9500 0.6250
1.0000 0.7025
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 0.9975
1.2500 0.9950
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0375
0.1500 0.0000
0.2000 0.0125
0.2500 0.0025
0.3000 0.1225
0.3500 0.1325
0.4000 0.2725
0.4500 0.1075
0.5000 0.2375
0.5500 0.2175
0.6000 0.3475
0.6500 0.2950
0.7000 0.3625
0.7500 0.1425
0.8000 0.4225
0.8500 0.2250
0.9000 0.5275
0.9500 0.3075
1.0000 0.4500
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_quadruple_t1_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0255
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0052
1.0000 0.0084
1.0500 0.9786
1.1000 1.0000
1.1500 0.9863
1.2000 0.9909
1.2500 0.9909
1.3000 0.9863
1.3500 1.0000
1.4000 1.0000
1.4500 0.9909
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.0716
0.9500 0.1348
0.9000 0.0804
0.8500 0.0812
0.8000 0.0707
0.7500 0.0883
0.7000 0.0546
0.6500 0.0388
0.6000 0.0465
0.5500 0.0091
0.5000 0.0478
0.4500 0.0241
0.4000 0.0137
0.3500 0.0172
0.3000 0.0479
0.2500 0.0214
0.2000 0.0316
0.1500 0.0745
0.1000 0.2464
0.0500 0.0241


==> tikz_data/grid_cube_quadruple_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0050
0.2500 0.0075
0.3000 0.0000
0.3500 0.0025
0.4000 0.0100
0.4500 0.0125
0.5000 0.0300
0.5500 0.0250
0.6000 0.0600
0.6500 0.0575
0.7000 0.0875
0.7500 0.0750
0.8000 0.1150
0.8500 0.1050
0.9000 0.1275
0.9500 0.1525
1.0000 0.1775
1.0500 0.9100
1.1000 0.9750
1.1500 0.9850
1.2000 0.9975
1.2500 0.9900
1.3000 1.0000
1.3500 0.9825
1.4000 0.9900
1.4500 0.9925
1.5000 0.9950


==> tikz_data/grid_cube_quadruple_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0025
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.0025
0.6500 0.0000
0.7000 0.0025
0.7500 0.0000
0.8000 0.0025
0.8500 0.0050
0.9000 0.0125
0.9500 0.0000
1.0000 0.0025
1.0500 0.2850
1.1000 0.6675
1.1500 0.8000
1.2000 0.8575
1.2500 0.8300
1.3000 0.9025
1.3500 0.8925
1.4000 0.8900
1.4500 0.9225
1.5000 0.9125


==> tikz_data/grid_cube_quadruple_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0025
0.2500 0.0000
0.3000 0.0050
0.3500 0.0000
0.4000 0.0150
0.4500 0.0000
0.5000 0.0200
0.5500 0.0125
0.6000 0.0250
0.6500 0.0250
0.7000 0.0225
0.7500 0.0225
0.8000 0.0325
0.8500 0.0500
0.9000 0.0125
0.9500 0.0375
1.0000 0.0500
1.0500 0.9100
1.1000 0.9725
1.1500 0.9725
1.2000 0.9725
1.2500 0.9800
1.3000 0.9825
1.3500 0.9800
1.4000 0.9800
1.4500 0.9850
1.5000 0.9700


==> tikz_data/grid_cube_quadruple_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0050
0.4500 0.0000
0.5000 0.0025
0.5500 0.0100
0.6000 0.0200
0.6500 0.0175
0.7000 0.0150
0.7500 0.0125
0.8000 0.0250
0.8500 0.0175
0.9000 0.0550
0.9500 0.0225
1.0000 0.0425
1.0500 0.8200
1.1000 0.9650
1.1500 0.8650
1.2000 0.9950
1.2500 0.9875
1.3000 0.9975
1.3500 0.9975
1.4000 0.9950
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t2_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9225
1.1000 0.9750
1.1500 0.9975
1.2000 0.9925
1.2500 0.9925
1.3000 0.9975
1.3500 0.9950
1.4000 0.9975
1.4500 0.9925
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0050
0.8500 0.0050
0.9000 0.0050
0.9500 0.0050
1.0000 0.0450
1.0500 0.6650
1.1000 0.7650
1.1500 0.8675
1.2000 0.9100
1.2500 0.9200
1.3000 0.9475
1.3500 0.9025
1.4000 0.9025
1.4500 0.9175
1.5000 0.8875


==> tikz_data/grid_cube_quadruple_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0025
0.4000 0.0025
0.4500 0.0075
0.5000 0.0050
0.5500 0.0150
0.6000 0.0050
0.6500 0.0225
0.7000 0.0500
0.7500 0.0175
0.8000 0.0125
0.8500 0.0025
0.9000 0.0100
0.9500 0.0050
1.0000 0.0200
1.0500 0.3350
1.1000 0.6900
1.1500 0.7300
1.2000 0.6700
1.2500 0.7300
1.3000 0.7275
1.3500 0.7425
1.4000 0.7425
1.4500 0.7475
1.5000 0.7375


==> tikz_data/grid_cube_quadruple_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0050
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.0000
0.6500 0.0100
0.7000 0.0075
0.7500 0.0000
0.8000 0.0050
0.8500 0.0025
0.9000 0.0000
0.9500 0.0050
1.0000 0.0000
1.0500 0.4575
1.1000 0.6875
1.1500 0.8425
1.2000 0.8550
1.2500 0.8725
1.3000 0.8725
1.3500 0.8750
1.4000 0.8750
1.4500 0.8725
1.5000 0.8750


==> tikz_data/grid_cube_quadruple_t2_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.8380
1.1000 0.9438
1.1500 0.9909
1.2000 0.9828
1.2500 0.9828
1.3000 0.9909
1.3500 0.9818
1.4000 0.9909
1.4500 0.9828
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.0000
0.9500 0.0000
0.9000 0.0000
0.8500 0.0000
0.8000 0.0000
0.7500 0.0000
0.7000 0.0000
0.6500 0.0000
0.6000 0.0000
0.5500 0.0000
0.5000 0.0000
0.4500 0.0000
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_quadruple_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0125
0.3000 0.0175
0.3500 0.0150
0.4000 0.0175
0.4500 0.0225
0.5000 0.0375
0.5500 0.0300
0.6000 0.0350
0.6500 0.0475
0.7000 0.0875
0.7500 0.0800
0.8000 0.0800
0.8500 0.0900
0.9000 0.0825
0.9500 0.0825
1.0000 0.1075
1.0500 0.8450
1.1000 0.9200
1.1500 0.9325
1.2000 0.9375
1.2500 0.9375
1.3000 0.9525
1.3500 0.9325
1.4000 0.9675
1.4500 0.9600
1.5000 0.9525


==> tikz_data/grid_cube_quadruple_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0025
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0025
1.0000 0.0000
1.0500 0.1500
1.1000 0.4800
1.1500 0.5550
1.2000 0.6175
1.2500 0.6550
1.3000 0.7150
1.3500 0.7375
1.4000 0.7875
1.4500 0.8000
1.5000 0.8350


==> tikz_data/grid_cube_quadruple_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0050
0.4000 0.0000
0.4500 0.0025
0.5000 0.0050
0.5500 0.0000
0.6000 0.0075
0.6500 0.0100
0.7000 0.0075
0.7500 0.0125
0.8000 0.0100
0.8500 0.0200
0.9000 0.0075
0.9500 0.0100
1.0000 0.0175
1.0500 0.6875
1.1000 0.8600
1.1500 0.9100
1.2000 0.9400
1.2500 0.9525
1.3000 0.9600
1.3500 0.9525
1.4000 0.9600
1.4500 0.9600
1.5000 0.9625


==> tikz_data/grid_cube_quadruple_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0075
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0050
0.5000 0.0050
0.5500 0.0025
0.6000 0.0050
0.6500 0.0025
0.7000 0.0075
0.7500 0.0100
0.8000 0.0350
0.8500 0.0050
0.9000 0.0100
0.9500 0.0200
1.0000 0.0300
1.0500 0.7650
1.1000 0.8325
1.1500 0.9025
1.2000 0.9150
1.2500 0.9250
1.3000 0.9400
1.3500 0.9675
1.4000 0.9825
1.4500 0.9400
1.5000 0.9525


==> tikz_data/grid_cube_quadruple_t3_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0000
0.9000 0.0000
0.9500 0.0025
1.0000 0.0000
1.0500 0.9375
1.1000 0.9400
1.1500 0.9475
1.2000 0.9600
1.2500 0.9550
1.3000 0.9575
1.3500 0.9775
1.4000 0.9675
1.4500 0.9725
1.5000 0.9675


==> tikz_data/grid_cube_quadruple_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0050
0.5500 0.0050
0.6000 0.0000
0.6500 0.0100
0.7000 0.0100
0.7500 0.0125
0.8000 0.0125
0.8500 0.0375
0.9000 0.0200
0.9500 0.0625
1.0000 0.0575
1.0500 0.5800
1.1000 0.5775
1.1500 0.6450
1.2000 0.6475
1.2500 0.7225
1.3000 0.7075
1.3500 0.7225
1.4000 0.7575
1.4500 0.6950
1.5000 0.7075


==> tikz_data/grid_cube_quadruple_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0025
0.3500 0.0200
0.4000 0.0200
0.4500 0.0375
0.5000 0.0600
0.5500 0.0425
0.6000 0.0800
0.6500 0.1025
0.7000 0.1025
0.7500 0.1400
0.8000 0.1400
0.8500 0.1425
0.9000 0.1275
0.9500 0.1175
1.0000 0.1575
1.0500 0.6150
1.1000 0.8900
1.1500 0.9525
1.2000 0.9650
1.2500 0.9825
1.3000 0.9875
1.3500 0.9850
1.4000 0.9825
1.4500 0.9900
1.5000 0.9900


==> tikz_data/grid_cube_quadruple_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0050
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0025
0.5000 0.0025
0.5500 0.0075
0.6000 0.0000
0.6500 0.0100
0.7000 0.0050
0.7500 0.0000
0.8000 0.0125
0.8500 0.0000
0.9000 0.0075
0.9500 0.0050
1.0000 0.0200
1.0500 0.8400
1.1000 0.8975
1.1500 0.9100
1.2000 0.9625
1.2500 0.9775
1.3000 0.9900
1.3500 0.9925
1.4000 0.9925
1.4500 0.9900
1.5000 0.9950


==> tikz_data/grid_cube_quadruple_t3_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9102
1.1000 0.9100
1.1500 0.9336
1.2000 0.9317
1.2500 0.9310
1.3000 0.9268
1.3500 0.9655
1.4000 0.9315
1.4500 0.9481
1.5000 0.9412
1.5000 0.9938
1.4500 0.9969
1.4000 1.0000
1.3500 0.9895
1.3000 0.9882
1.2500 0.9790
1.2000 0.9883
1.1500 0.9614
1.1000 0.9700
1.0500 0.9648
1.0000 0.0000
0.9500 0.0091
0.9000 0.0000
0.8500 0.0000
0.8000 0.0091
0.7500 0.0000
0.7000 0.0000
0.6500 0.0000
0.6000 0.0000
0.5500 0.0000
0.5000 0.0000
0.4500 0.0091
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_quadruple_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0025
0.4000 0.0075
0.4500 0.0000
0.5000 0.0025
0.5500 0.0025
0.6000 0.0075
0.6500 0.0075
0.7000 0.0175
0.7500 0.0150
0.8000 0.0150
0.8500 0.0250
0.9000 0.0200
0.9500 0.0200
1.0000 0.0250
1.0500 0.7800
1.1000 0.8550
1.1500 0.9175
1.2000 0.9325
1.2500 0.9650
1.3000 0.9700
1.3500 0.9600
1.4000 0.9600
1.4500 0.9625
1.5000 0.9475


==> tikz_data/grid_cube_quadruple_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0350
1.1000 0.1300
1.1500 0.2800
1.2000 0.4825
1.2500 0.6200
1.3000 0.6525
1.3500 0.7175
1.4000 0.6925
1.4500 0.7375
1.5000 0.7425


==> tikz_data/grid_cube_quadruple_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0025
0.4000 0.0000
0.4500 0.0075
0.5000 0.0000
0.5500 0.0000
0.6000 0.0025
0.6500 0.0050
0.7000 0.0025
0.7500 0.0000
0.8000 0.0050
0.8500 0.0050
0.9000 0.0000
0.9500 0.0150
1.0000 0.0025
1.0500 0.4625
1.1000 0.8350
1.1500 0.8950
1.2000 0.9600
1.2500 0.9525
1.3000 0.9650
1.3500 0.9600
1.4000 0.9950
1.4500 0.9875
1.5000 0.9825


==> tikz_data/grid_cube_quadruple_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.7275
1.1000 0.7925
1.1500 0.9225
1.2000 0.9725
1.2500 0.9825
1.3000 0.9950
1.3500 0.9850
1.4000 0.9850
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t4_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.7075
1.1000 0.8925
1.1500 0.9400
1.2000 0.9800
1.2500 0.9825
1.3000 0.9750
1.3500 0.9800
1.4000 0.9850
1.4500 0.9850
1.5000 0.9825


==> tikz_data/grid_cube_quadruple_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.1400
1.1000 0.3025
1.1500 0.5075
1.2000 0.5550
1.2500 0.6200
1.3000 0.5900
1.3500 0.6200
1.4000 0.6475
1.4500 0.6250
1.5000 0.6875


==> tikz_data/grid_cube_quadruple_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0025
0.6500 0.0100
0.7000 0.0200
0.7500 0.0225
0.8000 0.0200
0.8500 0.0125
0.9000 0.0275
0.9500 0.0300
1.0000 0.0225
1.0500 0.6800
1.1000 0.9025
1.1500 0.9575
1.2000 0.9475
1.2500 0.9725
1.3000 0.9950
1.3500 0.9950
1.4000 0.9900
1.4500 0.9950
1.5000 0.9950


==> tikz_data/grid_cube_quadruple_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0025
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.7150
1.1000 0.9575
1.1500 0.9500
1.2000 0.9875
1.2500 0.9875
1.3000 0.9975
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_quadruple_t4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.5485
1.1000 0.7680
1.1500 0.9013
1.2000 0.9600
1.2500 0.9552
1.3000 0.9422
1.3500 0.9627
1.4000 0.9718
1.4500 0.9656
1.5000 0.9571
1.5000 1.0000
1.4500 1.0000
1.4000 0.9982
1.3500 0.9973
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 0.9787
1.1000 1.0000
1.0500 0.8665
1.0000 0.0000
0.9500 0.0000
0.9000 0.0000
0.8500 0.0000
0.8000 0.0000
0.7500 0.0000
0.7000 0.0000
0.6500 0.0000
0.6000 0.0000
0.5500 0.0000
0.5000 0.0000
0.4500 0.0000
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_quadruple_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0050
1.1000 0.0000
1.1500 0.0100
1.2000 0.0050
1.2500 0.0000
1.3000 0.0050
1.3500 0.0125
1.4000 0.0100
1.4500 0.0050
1.5000 0.0150


==> tikz_data/grid_cube_quadruple_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0025
1.1000 0.0050
1.1500 0.0075
1.2000 0.0100
1.2500 0.0175
1.3000 0.0125
1.3500 0.0150
1.4000 0.0100
1.4500 0.0075
1.5000 0.0100


==> tikz_data/grid_cube_quadruple_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0150
0.8500 0.0025
0.9000 0.0025
0.9500 0.0025
1.0000 0.0050
1.0500 0.0025
1.1000 0.0225
1.1500 0.0300
1.2000 0.0750
1.2500 0.0575
1.3000 0.0475
1.3500 0.0625
1.4000 0.0550
1.4500 0.0200
1.5000 0.0425


==> tikz_data/grid_cube_quadruple_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0025
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_cube_quadruple_t5_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_cube_quadruple_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0075
0.6500 0.0000
0.7000 0.0025
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0075
0.9500 0.0025
1.0000 0.0225
1.0500 0.0200
1.1000 0.0650
1.1500 0.0725
1.2000 0.0600
1.2500 0.0600
1.3000 0.0525
1.3500 0.0475
1.4000 0.0800
1.4500 0.0875
1.5000 0.1000


==> tikz_data/grid_cube_quadruple_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0025
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_cube_quadruple_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0050


==> tikz_data/grid_cube_quadruple_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000
1.5000 0.0000
1.4500 0.0000
1.4000 0.0000
1.3500 0.0000
1.3000 0.0000
1.2500 0.0000
1.2000 0.0000
1.1500 0.0000
1.1000 0.0000
1.0500 0.0000
1.0000 0.0000
0.9500 0.0000
0.9000 0.0000
0.8500 0.0000
0.8000 0.0000
0.7500 0.0000
0.7000 0.0000
0.6500 0.0000
0.6000 0.0000
0.5500 0.0000
0.5000 0.0000
0.4500 0.0000
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_triple_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.2175
0.1000 0.2675
0.1500 0.3100
0.2000 0.2725
0.2500 0.3025
0.3000 0.4625
0.3500 0.4250
0.4000 0.5775
0.4500 0.6600
0.5000 0.5875
0.5500 0.6675
0.6000 0.6975
0.6500 0.7225
0.7000 0.7975
0.7500 0.8325
0.8000 0.8075
0.8500 0.8550
0.9000 0.8000
0.9500 0.8600
1.0000 0.8650
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0075
0.1000 0.0000
0.1500 0.0900
0.2000 0.0625
0.2500 0.0275
0.3000 0.0175
0.3500 0.0275
0.4000 0.0475
0.4500 0.0025
0.5000 0.0025
0.5500 0.0025
0.6000 0.0075
0.6500 0.0125
0.7000 0.0200
0.7500 0.0050
0.8000 0.0125
0.8500 0.0225
0.9000 0.0275
0.9500 0.0275
1.0000 0.0150
1.0500 0.6500
1.1000 0.9525
1.1500 0.9950
1.2000 0.9975
1.2500 0.9950
1.3000 0.9950
1.3500 1.0000
1.4000 0.9900
1.4500 0.9900
1.5000 0.9850


==> tikz_data/grid_cube_triple_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.1575
0.1000 0.1925
0.1500 0.1775
0.2000 0.2550
0.2500 0.2325
0.3000 0.2275
0.3500 0.4025
0.4000 0.3600
0.4500 0.3600
0.5000 0.3250
0.5500 0.5100
0.6000 0.4200
0.6500 0.5050
0.7000 0.5625
0.7500 0.5550
0.8000 0.6000
0.8500 0.6625
0.9000 0.7575
0.9500 0.7075
1.0000 0.6950
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0425
0.1000 0.0150
0.1500 0.0275
0.2000 0.0850
0.2500 0.1600
0.3000 0.1850
0.3500 0.2200
0.4000 0.2225
0.4500 0.1800
0.5000 0.2100
0.5500 0.1500
0.6000 0.1300
0.6500 0.1650
0.7000 0.1525
0.7500 0.1225
0.8000 0.3550
0.8500 0.1525
0.9000 0.2225
0.9500 0.1900
1.0000 0.2575
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_FQM.dat <==
x y
0.0500 0.0575
0.1000 0.0725
0.1500 0.0125
0.2000 0.0250
0.2500 0.0925
0.3000 0.0750
0.3500 0.1400
0.4000 0.2025
0.4500 0.2150
0.5000 0.1975
0.5500 0.2600
0.6000 0.3100
0.6500 0.3050
0.7000 0.3625
0.7500 0.4125
0.8000 0.3850
0.8500 0.4900
0.9000 0.5200
0.9500 0.6250
1.0000 0.6200
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.1400
0.1000 0.2975
0.1500 0.2625
0.2000 0.4500
0.2500 0.3800
0.3000 0.3600
0.3500 0.4500
0.4000 0.3550
0.4500 0.4375
0.5000 0.4600
0.5500 0.4325
0.6000 0.4850
0.6500 0.4825
0.7000 0.4875
0.7500 0.4700
0.8000 0.5950
0.8500 0.5775
0.9000 0.4825
0.9500 0.4900
1.0000 0.5050
1.0500 0.8900
1.1000 0.9725
1.1500 0.9900
1.2000 0.9950
1.2500 0.9950
1.3000 0.9975
1.3500 0.9950
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.1900
0.1000 0.2750
0.1500 0.2900
0.2000 0.1675
0.2500 0.2700
0.3000 0.2125
0.3500 0.2425
0.4000 0.2225
0.4500 0.2225
0.5000 0.1825
0.5500 0.1775
0.6000 0.3250
0.6500 0.2850
0.7000 0.4200
0.7500 0.3275
0.8000 0.3600
0.8500 0.5100
0.9000 0.4175
0.9500 0.5200
1.0000 0.5575
1.0500 0.9875
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0950
0.1000 0.0900
0.1500 0.0700
0.2000 0.0525
0.2500 0.1125
0.3000 0.0975
0.3500 0.1050
0.4000 0.1200
0.4500 0.1350
0.5000 0.0825
0.5500 0.2150
0.6000 0.1625
0.6500 0.1350
0.7000 0.2450
0.7500 0.2375
0.8000 0.1150
0.8500 0.2725
0.9000 0.2775
0.9500 0.2350
1.0000 0.2600
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t1_band.dat <==
x y
0.0500 0.0000
0.1000 0.0126
0.1500 0.0000
0.2000 0.0000
0.2500 0.0285
0.3000 0.0243
0.3500 0.0652
0.4000 0.1596
0.4500 0.1151
0.5000 0.1029
0.5500 0.1673
0.6000 0.2080
0.6500 0.1822
0.7000 0.3111
0.7500 0.2693
0.8000 0.2760
0.8500 0.3619
0.9000 0.3727
0.9500 0.4248
1.0000 0.4228
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.8172
0.9500 0.8252
0.9000 0.6673
0.8500 0.6181
0.8000 0.4940
0.7500 0.5557
0.7000 0.4139
0.6500 0.4278
0.6000 0.4120
0.5500 0.3527
0.5000 0.2921
0.4500 0.3149
0.4000 0.2454
0.3500 0.2148
0.3000 0.1257
0.2500 0.1565
0.2000 0.0510
0.1500 0.0296
0.1000 0.1324
0.0500 0.1226


==> tikz_data/grid_cube_triple_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0200
0.1500 0.0225
0.2000 0.0550
0.2500 0.0425
0.3000 0.0475
0.3500 0.1075
0.4000 0.1275
0.4500 0.1400
0.5000 0.1525
0.5500 0.2175
0.6000 0.2150
0.6500 0.2250
0.7000 0.2650
0.7500 0.3200
0.8000 0.3850
0.8500 0.3800
0.9000 0.3450
0.9500 0.4225
1.0000 0.4150
1.0500 0.9975
1.1000 0.9950
1.1500 0.9900
1.2000 0.9950
1.2500 0.9925
1.3000 0.9900
1.3500 1.0000
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_cube_triple_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0025
1.1500 0.0050
1.2000 0.0050
1.2500 0.0050
1.3000 0.0050
1.3500 0.0000
1.4000 0.0050
1.4500 0.0025
1.5000 0.0025


==> tikz_data/grid_cube_triple_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0050
0.1500 0.0375
0.2000 0.0150
0.2500 0.0275
0.3000 0.0425
0.3500 0.0550
0.4000 0.0600
0.4500 0.0550
0.5000 0.0700
0.5500 0.0725
0.6000 0.0775
0.6500 0.0975
0.7000 0.1050
0.7500 0.1300
0.8000 0.1900
0.8500 0.1375
0.9000 0.1325
0.9500 0.1275
1.0000 0.1625
1.0500 0.9225
1.1000 0.9325
1.1500 0.9750
1.2000 0.9875
1.2500 0.9950
1.3000 0.9950
1.3500 0.9925
1.4000 0.9900
1.4500 0.9925
1.5000 0.9975


==> tikz_data/grid_cube_triple_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0150
0.3500 0.0150
0.4000 0.0000
0.4500 0.0225
0.5000 0.0025
0.5500 0.0125
0.6000 0.0025
0.6500 0.0000
0.7000 0.0000
0.7500 0.0050
0.8000 0.0125
0.8500 0.0050
0.9000 0.0075
0.9500 0.0000
1.0000 0.0050
1.0500 0.9300
1.1000 0.9975
1.1500 0.9875
1.2000 0.9950
1.2500 0.9875
1.3000 0.9950
1.3500 0.9875
1.4000 0.9975
1.4500 0.9950
1.5000 0.9950


==> tikz_data/grid_cube_triple_t2_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0000
0.2500 0.0050
0.3000 0.0050
0.3500 0.0025
0.4000 0.0100
0.4500 0.0050
0.5000 0.0150
0.5500 0.0150
0.6000 0.0150
0.6500 0.0450
0.7000 0.0300
0.7500 0.0350
0.8000 0.0525
0.8500 0.0700
0.9000 0.1150
0.9500 0.0950
1.0000 0.1275
1.0500 0.9825
1.1000 1.0000
1.1500 0.9975
1.2000 0.9975
1.2500 1.0000
1.3000 0.9950
1.3500 0.9950
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0425
0.1500 0.0750
0.2000 0.1100
0.2500 0.1175
0.3000 0.1425
0.3500 0.1825
0.4000 0.1800
0.4500 0.1925
0.5000 0.2150
0.5500 0.1700
0.6000 0.1625
0.6500 0.1725
0.7000 0.2050
0.7500 0.1875
0.8000 0.1575
0.8500 0.1350
0.9000 0.1425
0.9500 0.1775
1.0000 0.1575
1.0500 0.1175
1.1000 0.2000
1.1500 0.3000
1.2000 0.3550
1.2500 0.3975
1.3000 0.4250
1.3500 0.4500
1.4000 0.4150
1.4500 0.5000
1.5000 0.5050


==> tikz_data/grid_cube_triple_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0075
0.2500 0.0275
0.3000 0.0150
0.3500 0.0300
0.4000 0.0350
0.4500 0.0625
0.5000 0.0375
0.5500 0.0375
0.6000 0.0775
0.6500 0.0750
0.7000 0.0775
0.7500 0.0575
0.8000 0.0825
0.8500 0.1375
0.9000 0.1100
0.9500 0.1225
1.0000 0.1500
1.0500 0.9475
1.1000 0.9975
1.1500 0.9875
1.2000 0.9975
1.2500 1.0000
1.3000 0.9975
1.3500 0.9950
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_cube_triple_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0225
0.1000 0.0050
0.1500 0.0050
0.2000 0.0050
0.2500 0.0050
0.3000 0.0175
0.3500 0.0150
0.4000 0.0275
0.4500 0.0475
0.5000 0.0300
0.5500 0.0625
0.6000 0.0250
0.6500 0.0450
0.7000 0.0550
0.7500 0.0300
0.8000 0.0325
0.8500 0.0550
0.9000 0.0925
0.9500 0.0500
1.0000 0.1350
1.0500 0.9900
1.1000 0.9925
1.1500 0.9975
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 0.9950


==> tikz_data/grid_cube_triple_t2_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0256
0.7000 0.0035
0.7500 0.0132
0.8000 0.0210
0.8500 0.0022
0.9000 0.0822
0.9500 0.0433
1.0000 0.0541
1.0500 0.9669
1.1000 1.0000
1.1500 0.9909
1.2000 0.9909
1.2500 1.0000
1.3000 0.9863
1.3500 0.9818
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 0.9981
1.0000 0.2009
0.9500 0.1467
0.9000 0.1478
0.8500 0.1378
0.8000 0.0840
0.7500 0.0568
0.7000 0.0565
0.6500 0.0644
0.6000 0.0368
0.5500 0.0316
0.5000 0.0316
0.4500 0.0137
0.4000 0.0200
0.3500 0.0091
0.3000 0.0137
0.2500 0.0137
0.2000 0.0000
0.1500 0.0091
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_triple_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0175
0.1000 0.0350
0.1500 0.0600
0.2000 0.0625
0.2500 0.1250
0.3000 0.1450
0.3500 0.1425
0.4000 0.1725
0.4500 0.2025
0.5000 0.1800
0.5500 0.2225
0.6000 0.2400
0.6500 0.3400
0.7000 0.2950
0.7500 0.3200
0.8000 0.3100
0.8500 0.3875
0.9000 0.3975
0.9500 0.3925
1.0000 0.4525
1.0500 0.9900
1.1000 0.9925
1.1500 0.9975
1.2000 1.0000
1.2500 0.9950
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_cube_triple_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0050
1.1500 0.0025
1.2000 0.0025
1.2500 0.0025
1.3000 0.0050
1.3500 0.0050
1.4000 0.0025
1.4500 0.0050
1.5000 0.0025


==> tikz_data/grid_cube_triple_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0050
0.1500 0.0275
0.2000 0.0525
0.2500 0.0400
0.3000 0.0825
0.3500 0.1000
0.4000 0.1225
0.4500 0.1375
0.5000 0.1175
0.5500 0.1525
0.6000 0.2050
0.6500 0.1850
0.7000 0.2675
0.7500 0.2750
0.8000 0.2575
0.8500 0.3425
0.9000 0.3100
0.9500 0.3325
1.0000 0.3950
1.0500 0.8500
1.1000 0.9400
1.1500 0.9150
1.2000 0.9400
1.2500 0.9550
1.3000 0.9625
1.3500 0.9375
1.4000 0.9575
1.4500 0.9600
1.5000 0.9675


==> tikz_data/grid_cube_triple_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0100
0.3000 0.0200
0.3500 0.0175
0.4000 0.0250
0.4500 0.0150
0.5000 0.0350
0.5500 0.0225
0.6000 0.0200
0.6500 0.0450
0.7000 0.0475
0.7500 0.0350
0.8000 0.0300
0.8500 0.0425
0.9000 0.0250
0.9500 0.0275
1.0000 0.0750
1.0500 0.8650
1.1000 0.9250
1.1500 0.9675
1.2000 0.9625
1.2500 0.9725
1.3000 0.9700
1.3500 0.9900
1.4000 0.9900
1.4500 0.9800
1.5000 0.9800


==> tikz_data/grid_cube_triple_t3_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0050
0.2000 0.0050
0.2500 0.0125
0.3000 0.0050
0.3500 0.0350
0.4000 0.0500
0.4500 0.0300
0.5000 0.0700
0.5500 0.0675
0.6000 0.0800
0.6500 0.1100
0.7000 0.0975
0.7500 0.1425
0.8000 0.1875
0.8500 0.1925
0.9000 0.1800
0.9500 0.1725
1.0000 0.2675
1.0500 0.9850
1.1000 0.9850
1.1500 0.9825
1.2000 1.0000
1.2500 0.9825
1.3000 0.9900
1.3500 0.9925
1.4000 0.9900
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_cube_triple_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0625
0.1000 0.1075
0.1500 0.1525
0.2000 0.1825
0.2500 0.2075
0.3000 0.2500
0.3500 0.2700
0.4000 0.3025
0.4500 0.3825
0.5000 0.4050
0.5500 0.4150
0.6000 0.3925
0.6500 0.4425
0.7000 0.3825
0.7500 0.3675
0.8000 0.2675
0.8500 0.2825
0.9000 0.3075
0.9500 0.2875
1.0000 0.2750
1.0500 0.3575
1.1000 0.4625
1.1500 0.5850
1.2000 0.5575
1.2500 0.5150
1.3000 0.5375
1.3500 0.5875
1.4000 0.5225
1.4500 0.5925
1.5000 0.5700


==> tikz_data/grid_cube_triple_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.0200
0.1500 0.0175
0.2000 0.0250
0.2500 0.0500
0.3000 0.0625
0.3500 0.0325
0.4000 0.0450
0.4500 0.0325
0.5000 0.0725
0.5500 0.0725
0.6000 0.1025
0.6500 0.0900
0.7000 0.0700
0.7500 0.0825
0.8000 0.1475
0.8500 0.1000
0.9000 0.1850
0.9500 0.1375
1.0000 0.2100
1.0500 0.7300
1.1000 0.9675
1.1500 0.9825
1.2000 0.9900
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0075
0.1000 0.0050
0.1500 0.0075
0.2000 0.0175
0.2500 0.0025
0.3000 0.0050
0.3500 0.0050
0.4000 0.0450
0.4500 0.0200
0.5000 0.0200
0.5500 0.0325
0.6000 0.0475
0.6500 0.0275
0.7000 0.0425
0.7500 0.0675
0.8000 0.0725
0.8500 0.0950
0.9000 0.0500
0.9500 0.0700
1.0000 0.0875
1.0500 0.9750
1.1000 0.9875
1.1500 0.9975
1.2000 0.9950
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_cube_triple_t3_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0038
0.4000 0.0010
0.4500 0.0076
0.5000 0.0200
0.5500 0.0251
0.6000 0.0280
0.6500 0.0300
0.7000 0.0136
0.7500 0.0687
0.8000 0.1267
0.8500 0.1233
0.9000 0.1192
0.9500 0.1267
1.0000 0.1798
1.0500 0.9718
1.1000 0.9718
1.1500 0.9669
1.2000 1.0000
1.2500 0.9614
1.3000 0.9759
1.3500 0.9786
1.4000 0.9759
1.4500 0.9863
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 0.9981
1.1000 0.9982
1.0500 0.9982
1.0000 0.3552
0.9500 0.2183
0.9000 0.2408
0.8500 0.2617
0.8000 0.2483
0.7500 0.2163
0.7000 0.1814
0.6500 0.1900
0.6000 0.1320
0.5500 0.1099
0.5000 0.1200
0.4500 0.0524
0.4000 0.0990
0.3500 0.0662
0.3000 0.0137
0.2500 0.0264
0.2000 0.0137
0.1500 0.0137
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_triple_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0075
0.1500 0.0100
0.2000 0.0225
0.2500 0.0250
0.3000 0.0475
0.3500 0.0675
0.4000 0.0800
0.4500 0.0925
0.5000 0.1425
0.5500 0.1775
0.6000 0.1475
0.6500 0.1575
0.7000 0.1300
0.7500 0.2100
0.8000 0.1950
0.8500 0.2475
0.9000 0.2050
0.9500 0.2400
1.0000 0.2975
1.0500 0.9675
1.1000 0.9900
1.1500 0.9900
1.2000 0.9900
1.2500 0.9925
1.3000 0.9950
1.3500 0.9950
1.4000 1.0000
1.4500 0.9925
1.5000 1.0000


==> tikz_data/grid_cube_triple_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0025
1.1500 0.0000
1.2000 0.0050
1.2500 0.0050
1.3000 0.0050
1.3500 0.0025
1.4000 0.0025
1.4500 0.0000
1.5000 0.0025


==> tikz_data/grid_cube_triple_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0175
0.3000 0.0225
0.3500 0.0225
0.4000 0.0200
0.4500 0.0400
0.5000 0.0425
0.5500 0.0550
0.6000 0.0625
0.6500 0.0575
0.7000 0.0825
0.7500 0.0875
0.8000 0.1050
0.8500 0.1225
0.9000 0.1400
0.9500 0.1200
1.0000 0.1450
1.0500 0.9600
1.1000 0.9500
1.1500 0.9825
1.2000 0.9775
1.2500 0.9925
1.3000 0.9950
1.3500 0.9850
1.4000 0.9975
1.4500 0.9925
1.5000 0.9800


==> tikz_data/grid_cube_triple_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0025
0.4500 0.0000
0.5000 0.0100
0.5500 0.0050
0.6000 0.0100
0.6500 0.0025
0.7000 0.0000
0.7500 0.0150
0.8000 0.0175
0.8500 0.0125
0.9000 0.0175
0.9500 0.0175
1.0000 0.0225
1.0500 0.8675
1.1000 0.9900
1.1500 0.9925
1.2000 1.0000
1.2500 0.9925
1.3000 0.9925
1.3500 0.9950
1.4000 0.9975
1.4500 0.9900
1.5000 0.9975


==> tikz_data/grid_cube_triple_t4_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0050
0.4000 0.0050
0.4500 0.0025
0.5000 0.0100
0.5500 0.0225
0.6000 0.0125
0.6500 0.0175
0.7000 0.0200
0.7500 0.0400
0.8000 0.0375
0.8500 0.0225
0.9000 0.0625
0.9500 0.0575
1.0000 0.1050
1.0500 0.9875
1.1000 0.9950
1.1500 0.9950
1.2000 0.9900
1.2500 1.0000
1.3000 0.9950
1.3500 0.9950
1.4000 1.0000
1.4500 0.9900
1.5000 0.9925


==> tikz_data/grid_cube_triple_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0100
0.2000 0.0450
0.2500 0.0325
0.3000 0.0250
0.3500 0.0475
0.4000 0.0550
0.4500 0.0425
0.5000 0.0700
0.5500 0.0450
0.6000 0.0625
0.6500 0.0675
0.7000 0.0475
0.7500 0.0275
0.8000 0.0300
0.8500 0.0225
0.9000 0.0100
0.9500 0.0325
1.0000 0.0125
1.0500 0.0325
1.1000 0.0375
1.1500 0.0225
1.2000 0.0150
1.2500 0.0200
1.3000 0.0100
1.3500 0.0125
1.4000 0.0200
1.4500 0.0175
1.5000 0.0050


==> tikz_data/grid_cube_triple_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0025
0.1500 0.0175
0.2000 0.0175
0.2500 0.0400
0.3000 0.0175
0.3500 0.0175
0.4000 0.0500
0.4500 0.0375
0.5000 0.0450
0.5500 0.0425
0.6000 0.0200
0.6500 0.0550
0.7000 0.0475
0.7500 0.0575
0.8000 0.0375
0.8500 0.0600
0.9000 0.0425
0.9500 0.0575
1.0000 0.0375
1.0500 0.3900
1.1000 0.8925
1.1500 1.0000
1.2000 0.9950
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0075
0.4500 0.0050
0.5000 0.0150
0.5500 0.0125
0.6000 0.0125
0.6500 0.0250
0.7000 0.0225
0.7500 0.0200
0.8000 0.0175
0.8500 0.0275
0.9000 0.0150
0.9500 0.0675
1.0000 0.0250
1.0500 0.9675
1.1000 0.9925
1.1500 0.9950
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_cube_triple_t4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0027
0.7500 0.0039
0.8000 0.0121
0.8500 0.0040
0.9000 0.0162
0.9500 0.0302
1.0000 0.0338
1.0500 0.9677
1.1000 0.9863
1.1500 0.9863
1.2000 0.9800
1.2500 1.0000
1.3000 0.9863
1.3500 0.9863
1.4000 1.0000
1.4500 0.9759
1.5000 0.9828
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.1762
0.9500 0.0848
0.9000 0.1088
0.8500 0.0410
0.8000 0.0629
0.7500 0.0761
0.7000 0.0373
0.6500 0.0360
0.6000 0.0347
0.5500 0.0515
0.5000 0.0200
0.4500 0.0091
0.4000 0.0137
0.3500 0.0137
0.3000 0.0000
0.2500 0.0091
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_cube_triple_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0075
0.2000 0.0425
0.2500 0.0375
0.3000 0.0175
0.3500 0.0950
0.4000 0.1000
0.4500 0.1375
0.5000 0.1675
0.5500 0.2225
0.6000 0.2375
0.6500 0.3050
0.7000 0.2925
0.7500 0.3125
0.8000 0.2475
0.8500 0.4025
0.9000 0.3550
0.9500 0.4325
1.0000 0.4775
1.0500 0.9625
1.1000 0.9725
1.1500 0.9900
1.2000 0.9950
1.2500 0.9825
1.3000 0.9900
1.3500 0.9850
1.4000 0.9750
1.4500 0.9900
1.5000 0.9925


==> tikz_data/grid_cube_triple_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_cube_triple_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0175
0.3500 0.0125
0.4000 0.0200
0.4500 0.0700
0.5000 0.0700
0.5500 0.1075
0.6000 0.0750
0.6500 0.1225
0.7000 0.0825
0.7500 0.2100
0.8000 0.1500
0.8500 0.0975
0.9000 0.1775
0.9500 0.1475
1.0000 0.3075
1.0500 0.3850
1.1000 0.5025
1.1500 0.5075
1.2000 0.5375
1.2500 0.4675
1.3000 0.5475
1.3500 0.6125
1.4000 0.5525
1.4500 0.6075
1.5000 0.5775


==> tikz_data/grid_cube_triple_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0025
0.9000 0.0000
0.9500 0.0000
1.0000 0.0050
1.0500 0.0350
1.1000 0.0825
1.1500 0.0850
1.2000 0.1125
1.2500 0.2075
1.3000 0.2525
1.3500 0.2675
1.4000 0.2850
1.4500 0.3350
1.5000 0.3725


==> tikz_data/grid_cube_triple_t5_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0075
0.5500 0.0125
0.6000 0.0100
0.6500 0.0575
0.7000 0.0225
0.7500 0.0725
0.8000 0.0800
0.8500 0.1400
0.9000 0.1050
0.9500 0.1000
1.0000 0.1275
1.0500 0.7625
1.1000 0.8950
1.1500 0.9100
1.2000 0.9275
1.2500 0.9250
1.3000 0.9300
1.3500 0.9300
1.4000 0.9400
1.4500 0.9450
1.5000 0.9375


==> tikz_data/grid_cube_triple_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0075
0.1500 0.1225
0.2000 0.1075
0.2500 0.2100
0.3000 0.1650
0.3500 0.1500
0.4000 0.2225
0.4500 0.2200
0.5000 0.3050
0.5500 0.2775
0.6000 0.3400
0.6500 0.3000
0.7000 0.2900
0.7500 0.2475
0.8000 0.2225
0.8500 0.2325
0.9000 0.2675
0.9500 0.2575
1.0000 0.2325
1.0500 0.3050
1.1000 0.3850
1.1500 0.2625
1.2000 0.2425
1.2500 0.2100
1.3000 0.2100
1.3500 0.1900
1.4000 0.1950
1.4500 0.1650
1.5000 0.1975


==> tikz_data/grid_cube_triple_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0025
1.0000 0.0050
1.0500 0.0525
1.1000 0.1075
1.1500 0.1200
1.2000 0.1500
1.2500 0.3000
1.3000 0.3150
1.3500 0.4200
1.4000 0.4250
1.4500 0.4200
1.5000 0.4825


==> tikz_data/grid_cube_triple_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0050
0.2000 0.0075
0.2500 0.0000
0.3000 0.0025
0.3500 0.0100
0.4000 0.0100
0.4500 0.0000
0.5000 0.0175
0.5500 0.0200
0.6000 0.0575
0.6500 0.0075
0.7000 0.0050
0.7500 0.0075
0.8000 0.0675
0.8500 0.0225
0.9000 0.0375
0.9500 0.0675
1.0000 0.0200
1.0500 0.1325
1.1000 0.4250
1.1500 0.5725
1.2000 0.6050
1.2500 0.7525
1.3000 0.8100
1.3500 0.8325
1.4000 0.8750
1.4500 0.8925
1.5000 0.9175


==> tikz_data/grid_cube_triple_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0065
0.8500 0.0000
0.9000 0.0082
0.9500 0.0213
1.0000 0.0153
1.0500 0.5829
1.1000 0.8203
1.1500 0.8508
1.2000 0.8676
1.2500 0.8972
1.3000 0.8761
1.3500 0.8790
1.4000 0.8852
1.4500 0.9107
1.5000 0.8901
1.5000 0.9849
1.4500 0.9793
1.4000 0.9948
1.3500 0.9810
1.3000 0.9839
1.2500 0.9528
1.2000 0.9874
1.1500 0.9692
1.1000 0.9697
1.0500 0.9421
1.0000 0.2397
0.9500 0.1787
0.9000 0.2018
0.8500 0.2917
0.8000 0.1535
0.7500 0.1543
0.7000 0.0677
0.6500 0.1466
0.6000 0.0365
0.5500 0.0296
0.5000 0.0172
0.4500 0.0000
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_humanoidmaze_large_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0375
0.1500 0.1625
0.2000 0.2725
0.2500 0.3450
0.3000 0.3575
0.3500 0.4050
0.4000 0.4150
0.4500 0.4550
0.5000 0.4650
0.5500 0.4475
0.6000 0.4300
0.6500 0.4750
0.7000 0.4475
0.7500 0.4675
0.8000 0.4350
0.8500 0.4600
0.9000 0.4775
0.9500 0.4475
1.0000 0.4475
1.0500 0.4625
1.1000 0.5550
1.1500 0.6075
1.2000 0.6450
1.2500 0.7150
1.3000 0.7150
1.3500 0.7375
1.4000 0.7125
1.4500 0.7175
1.5000 0.7700


==> tikz_data/grid_humanoidmaze_large_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0075
0.5000 0.0075
0.5500 0.0100
0.6000 0.0150
0.6500 0.0300
0.7000 0.0475
0.7500 0.0275
0.8000 0.1375
0.8500 0.1375
0.9000 0.0875
0.9500 0.1000
1.0000 0.1550
1.0500 0.1925
1.1000 0.2100
1.1500 0.3175
1.2000 0.4625
1.2500 0.4575
1.3000 0.4350
1.3500 0.5850
1.4000 0.5975
1.4500 0.6975
1.5000 0.7875


==> tikz_data/grid_humanoidmaze_large_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0075
0.8500 0.0025
0.9000 0.0075
0.9500 0.0100
1.0000 0.0075
1.0500 0.0800
1.1000 0.1450
1.1500 0.1500
1.2000 0.2350
1.2500 0.3375
1.3000 0.2600
1.3500 0.2250
1.4000 0.2975
1.4500 0.2800
1.5000 0.3375


==> tikz_data/grid_humanoidmaze_large_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0100
0.2500 0.0075
0.3000 0.0000
0.3500 0.0400
0.4000 0.0175
0.4500 0.0225
0.5000 0.0400
0.5500 0.0350
0.6000 0.0225
0.6500 0.0700
0.7000 0.0225
0.7500 0.0300
0.8000 0.0200
0.8500 0.0425
0.9000 0.0625
0.9500 0.0300
1.0000 0.0100
1.0500 0.0400
1.1000 0.0450
1.1500 0.0950
1.2000 0.1125
1.2500 0.0925
1.3000 0.0325
1.3500 0.0700
1.4000 0.0350
1.4500 0.0425
1.5000 0.1125


==> tikz_data/grid_humanoidmaze_large_t1_FQM.dat <==
x y
0.0500 0.0125
0.1000 0.3700
0.1500 0.6550
0.2000 0.7950
0.2500 0.8250
0.3000 0.8475
0.3500 0.8275
0.4000 0.8550
0.4500 0.8775
0.5000 0.8675
0.5500 0.8925
0.6000 0.8650
0.6500 0.8825
0.7000 0.8775
0.7500 0.8700
0.8000 0.8675
0.8500 0.8825
0.9000 0.8725
0.9500 0.8850
1.0000 0.8800
1.0500 0.8850
1.1000 0.9625
1.1500 0.9550
1.2000 0.9800
1.2500 0.9850
1.3000 0.9825
1.3500 0.9925
1.4000 0.9900
1.4500 0.9900
1.5000 0.9900


==> tikz_data/grid_humanoidmaze_large_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0075
0.2000 0.0250
0.2500 0.0200
0.3000 0.0725
0.3500 0.1375
0.4000 0.1575
0.4500 0.1400
0.5000 0.1575
0.5500 0.2625
0.6000 0.2250
0.6500 0.2400
0.7000 0.2675
0.7500 0.2625
0.8000 0.2875
0.8500 0.2600
0.9000 0.3175
0.9500 0.2500
1.0000 0.3175
1.0500 0.1450
1.1000 0.0450
1.1500 0.0175
1.2000 0.0300
1.2500 0.0225
1.3000 0.0500
1.3500 0.0525
1.4000 0.0400
1.4500 0.0425
1.5000 0.0750


==> tikz_data/grid_humanoidmaze_large_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0025
0.2000 0.0225
0.2500 0.0225
0.3000 0.0275
0.3500 0.0150
0.4000 0.0250
0.4500 0.0400
0.5000 0.0575
0.5500 0.0275
0.6000 0.0450
0.6500 0.0550
0.7000 0.0500
0.7500 0.0275
0.8000 0.0225
0.8500 0.1175
0.9000 0.0750
0.9500 0.1350
1.0000 0.0625
1.0500 0.1650
1.1000 0.2450
1.1500 0.1800
1.2000 0.1475
1.2500 0.1150
1.3000 0.0950
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_humanoidmaze_large_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0050
0.3000 0.0000
0.3500 0.0075
0.4000 0.0050
0.4500 0.0225
0.5000 0.0825
0.5500 0.0350
0.6000 0.0250
0.6500 0.0150
0.7000 0.0425
0.7500 0.0950
0.8000 0.0175
0.8500 0.0325
0.9000 0.0875
0.9500 0.0075
1.0000 0.0850
1.0500 0.0325
1.1000 0.0850
1.1500 0.0000
1.2000 0.0150
1.2500 0.0000
1.3000 0.0000
1.3500 0.0300
1.4000 0.0000
1.4500 0.0025
1.5000 0.0275


==> tikz_data/grid_humanoidmaze_large_t1_band.dat <==
x y
0.0500 0.0000
0.1000 0.1792
0.1500 0.4011
0.2000 0.7184
0.2500 0.7705
0.3000 0.8076
0.3500 0.7527
0.4000 0.7936
0.4500 0.8452
0.5000 0.8207
0.5500 0.8552
0.6000 0.8087
0.6500 0.8213
0.7000 0.8452
0.7500 0.8354
0.8000 0.8251
0.8500 0.8282
0.9000 0.8226
0.9500 0.8522
1.0000 0.8320
1.0500 0.8252
1.1000 0.9352
1.1500 0.9207
1.2000 0.9627
1.2500 0.9718
1.3000 0.9640
1.3500 0.9828
1.4000 0.9759
1.4500 0.9800
1.5000 0.9759
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 0.9982
1.2000 0.9973
1.1500 0.9893
1.1000 0.9898
1.0500 0.9448
1.0000 0.9280
0.9500 0.9178
0.9000 0.9224
0.8500 0.9368
0.8000 0.9099
0.7500 0.9046
0.7000 0.9098
0.6500 0.9437
0.6000 0.9213
0.5500 0.9298
0.5000 0.9143
0.4500 0.9098
0.4000 0.9164
0.3500 0.9023
0.3000 0.8874
0.2500 0.8795
0.2000 0.8716
0.1500 0.9089
0.1000 0.5608
0.0500 0.0296


==> tikz_data/grid_humanoidmaze_large_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0025
0.3500 0.0100
0.4000 0.0250
0.4500 0.0425
0.5000 0.0300
0.5500 0.0325
0.6000 0.0400
0.6500 0.0200
0.7000 0.0525
0.7500 0.0575
0.8000 0.0425
0.8500 0.0225
0.9000 0.0850
0.9500 0.0800
1.0000 0.1000
1.0500 0.1025
1.1000 0.1400
1.1500 0.1600
1.2000 0.1800
1.2500 0.2425
1.3000 0.2500
1.3500 0.2925
1.4000 0.2825
1.4500 0.3400
1.5000 0.3625


==> tikz_data/grid_humanoidmaze_large_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0050
1.1500 0.0225
1.2000 0.0475
1.2500 0.0500
1.3000 0.1350
1.3500 0.3075
1.4000 0.3550
1.4500 0.4025
1.5000 0.4825


==> tikz_data/grid_humanoidmaze_large_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0100
1.2000 0.0475
1.2500 0.0625
1.3000 0.0575
1.3500 0.0925
1.4000 0.1475
1.4500 0.1875
1.5000 0.0950


==> tikz_data/grid_humanoidmaze_large_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0025
1.1000 0.0200
1.1500 0.0025
1.2000 0.0175
1.2500 0.0125
1.3000 0.0050
1.3500 0.0000
1.4000 0.0100
1.4500 0.0450
1.5000 0.0200


==> tikz_data/grid_humanoidmaze_large_t2_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0275
0.3500 0.1600
0.4000 0.3600
0.4500 0.2350
0.5000 0.2975
0.5500 0.5350
0.6000 0.5625
0.6500 0.5325
0.7000 0.5925
0.7500 0.5775
0.8000 0.6100
0.8500 0.5875
0.9000 0.5775
0.9500 0.6150
1.0000 0.5625
1.0500 0.8500
1.1000 0.9000
1.1500 0.9250
1.2000 0.9475
1.2500 0.9650
1.3000 0.9825
1.3500 0.9900
1.4000 0.9900
1.4500 0.9850
1.5000 0.9900


==> tikz_data/grid_humanoidmaze_large_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0175
0.5000 0.0100
0.5500 0.0500
0.6000 0.0500
0.6500 0.0550
0.7000 0.0600
0.7500 0.0950
0.8000 0.1025
0.8500 0.0750
0.9000 0.0825
0.9500 0.0550
1.0000 0.0625
1.0500 0.0000
1.1000 0.0100
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_humanoidmaze_large_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0025
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0075
1.1500 0.0050
1.2000 0.0025
1.2500 0.0700
1.3000 0.0100
1.3500 0.0000
1.4000 0.0275
1.4500 0.0225
1.5000 0.0275


==> tikz_data/grid_humanoidmaze_large_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0025
1.1500 0.0225
1.2000 0.0575
1.2500 0.0800
1.3000 0.1150
1.3500 0.0475
1.4000 0.0900
1.4500 0.0125
1.5000 0.0900


==> tikz_data/grid_humanoidmaze_large_t2_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.1070
0.4500 0.0000
0.5000 0.0038
0.5500 0.3282
0.6000 0.4005
0.6500 0.3428
0.7000 0.5277
0.7500 0.5334
0.8000 0.5664
0.8500 0.5259
0.9000 0.5180
0.9500 0.5474
1.0000 0.4492
1.0500 0.7611
1.1000 0.8500
1.1500 0.8806
1.2000 0.9212
1.2500 0.9372
1.3000 0.9571
1.3500 0.9759
1.4000 0.9700
1.4500 0.9656
1.5000 0.9727
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 0.9928
1.2000 0.9738
1.1500 0.9694
1.1000 0.9500
1.0500 0.9389
1.0000 0.6758
0.9500 0.6826
0.9000 0.6370
0.8500 0.6491
0.8000 0.6536
0.7500 0.6216
0.7000 0.6573
0.6500 0.7222
0.6000 0.7245
0.5500 0.7418
0.5000 0.5912
0.4500 0.4938
0.4000 0.6130
0.3500 0.3524
0.3000 0.1003
0.2500 0.0091
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000


==> tikz_data/grid_humanoidmaze_large_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0075
0.1000 0.0275
0.1500 0.0550
0.2000 0.0925
0.2500 0.1050
0.3000 0.1375
0.3500 0.1875
0.4000 0.2125
0.4500 0.2100
0.5000 0.2275
0.5500 0.2775
0.6000 0.2300
0.6500 0.2925
0.7000 0.3375
0.7500 0.2875
0.8000 0.2950
0.8500 0.2500
0.9000 0.3125
0.9500 0.3275
1.0000 0.3425
1.0500 0.4275
1.1000 0.7450
1.1500 0.7875
1.2000 0.9025
1.2500 0.8575
1.3000 0.8850
1.3500 0.9175
1.4000 0.9475
1.4500 0.9500
1.5000 0.9600


==> tikz_data/grid_humanoidmaze_large_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0050
0.1500 0.0025
0.2000 0.0000
0.2500 0.0050
0.3000 0.0125
0.3500 0.0225
0.4000 0.0575
0.4500 0.0350
0.5000 0.0850
0.5500 0.1150
0.6000 0.1250
0.6500 0.1375
0.7000 0.1000
0.7500 0.1650
0.8000 0.1250
0.8500 0.1400
0.9000 0.1475
0.9500 0.1225
1.0000 0.1600
1.0500 0.2450
1.1000 0.8875
1.1500 0.9650
1.2000 0.9725
1.2500 0.9775
1.3000 0.9875
1.3500 0.9950
1.4000 0.9925
1.4500 0.9975
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_large_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0050
0.1500 0.0025
0.2000 0.0050
0.2500 0.0100
0.3000 0.0150
0.3500 0.0125
0.4000 0.0200
0.4500 0.0175
0.5000 0.0225
0.5500 0.0075
0.6000 0.0050
0.6500 0.0050
0.7000 0.0125
0.7500 0.0125
0.8000 0.0125
0.8500 0.0050
0.9000 0.0050
0.9500 0.0100
1.0000 0.0225
1.0500 0.1000
1.1000 0.4475
1.1500 0.5425
1.2000 0.4750
1.2500 0.5925
1.3000 0.6025
1.3500 0.5750
1.4000 0.6275
1.4500 0.3250
1.5000 0.4900


==> tikz_data/grid_humanoidmaze_large_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0075
0.1500 0.0050
0.2000 0.0175
0.2500 0.0225
0.3000 0.0100
0.3500 0.0125
0.4000 0.0300
0.4500 0.0350
0.5000 0.0450
0.5500 0.0675
0.6000 0.0550
0.6500 0.0450
0.7000 0.0450
0.7500 0.0300
0.8000 0.0400
0.8500 0.0450
0.9000 0.0950
0.9500 0.0675
1.0000 0.0675
1.0500 0.3325
1.1000 0.7575
1.1500 0.8125
1.2000 0.8200
1.2500 0.8825
1.3000 0.8325
1.3500 0.8500
1.4000 0.7500
1.4500 0.6750
1.5000 0.7775


==> tikz_data/grid_humanoidmaze_large_t3_FQM.dat <==
x y
0.0500 0.2250
0.1000 0.7375
0.1500 0.7600
0.2000 0.8000
0.2500 0.8150
0.3000 0.8225
0.3500 0.9475
0.4000 0.9450
0.4500 0.9675
0.5000 0.9650
0.5500 0.9475
0.6000 0.9525
0.6500 0.9375
0.7000 0.9700
0.7500 0.9575
0.8000 0.9600
0.8500 0.9425
0.9000 0.9575
0.9500 0.9800
1.0000 0.9775
1.0500 0.9800
1.1000 0.9825
1.1500 0.9975
1.2000 0.9950
1.2500 0.9875
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_large_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0100
0.1000 0.0800
0.1500 0.0850
0.2000 0.0800
0.2500 0.1675
0.3000 0.4575
0.3500 0.5800
0.4000 0.6575
0.4500 0.7375
0.5000 0.7000
0.5500 0.7300
0.6000 0.7325
0.6500 0.6775
0.7000 0.7675
0.7500 0.7625
0.8000 0.7150
0.8500 0.7225
0.9000 0.7825
0.9500 0.7675
1.0000 0.7625
1.0500 0.6575
1.1000 0.6700
1.1500 0.5875
1.2000 0.6075
1.2500 0.6325
1.3000 0.5050
1.3500 0.3800
1.4000 0.3375
1.4500 0.3150
1.5000 0.3050


==> tikz_data/grid_humanoidmaze_large_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0050
0.2500 0.0025
0.3000 0.0075
0.3500 0.0100
0.4000 0.0125
0.4500 0.0325
0.5000 0.0350
0.5500 0.0575
0.6000 0.0525
0.6500 0.0675
0.7000 0.0675
0.7500 0.0300
0.8000 0.0200
0.8500 0.0475
0.9000 0.0575
0.9500 0.0950
1.0000 0.0725
1.0500 0.2325
1.1000 0.5450
1.1500 0.6450
1.2000 0.7250
1.2500 0.5550
1.3000 0.6150
1.3500 0.6200
1.4000 0.6225
1.4500 0.6175
1.5000 0.6225


==> tikz_data/grid_humanoidmaze_large_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0050
0.2000 0.0025
0.2500 0.0000
0.3000 0.0100
0.3500 0.0325
0.4000 0.0225
0.4500 0.0150
0.5000 0.0075
0.5500 0.0350
0.6000 0.0225
0.6500 0.0275
0.7000 0.0475
0.7500 0.0125
0.8000 0.0125
0.8500 0.0200
0.9000 0.0275
0.9500 0.0500
1.0000 0.0250
1.0500 0.3025
1.1000 0.4600
1.1500 0.5050
1.2000 0.5100
1.2500 0.5925
1.3000 0.5850
1.3500 0.4600
1.4000 0.4000
1.4500 0.3950
1.5000 0.3800


==> tikz_data/grid_humanoidmaze_large_t3_band.dat <==
x y
0.0500 0.1559
0.1000 0.4572
0.1500 0.4690
0.2000 0.4962
0.2500 0.5206
0.3000 0.5812
0.3500 0.8946
0.4000 0.9172
0.4500 0.9412
0.5000 0.9432
0.5500 0.9089
0.6000 0.9078
0.6500 0.8970
0.7000 0.9339
0.7500 0.9302
0.8000 0.9355
0.8500 0.8984
0.9000 0.9364
0.9500 0.9576
1.0000 0.9564
1.0500 0.9600
1.1000 0.9614
1.1500 0.9909
1.2000 0.9863
1.2500 0.9778
1.3000 0.9909
1.3500 0.9909
1.4000 0.9909
1.4500 0.9863
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 0.9972
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.9986
0.9500 1.0000
0.9000 0.9786
0.8500 0.9866
0.8000 0.9845
0.7500 0.9848
0.7000 1.0000
0.6500 0.9780
0.6000 0.9972
0.5500 0.9861
0.5000 0.9868
0.4500 0.9938
0.4000 0.9728
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 0.2941


==> tikz_data/grid_humanoidmaze_large_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0150
0.1000 0.0100
0.1500 0.0300
0.2000 0.0250
0.2500 0.0025
0.3000 0.0100
0.3500 0.0075
0.4000 0.0350
0.4500 0.0450
0.5000 0.0950
0.5500 0.1150
0.6000 0.1875
0.6500 0.1900
0.7000 0.2225
0.7500 0.3050
0.8000 0.3150
0.8500 0.3750
0.9000 0.3775
0.9500 0.4000
1.0000 0.4400
1.0500 0.5650
1.1000 0.6075
1.1500 0.6175
1.2000 0.7325
1.2500 0.7100
1.3000 0.7550
1.3500 0.7950
1.4000 0.7900
1.4500 0.8625
1.5000 0.8825


==> tikz_data/grid_humanoidmaze_large_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0025
1.0500 0.0000
1.1000 0.0225
1.1500 0.0525
1.2000 0.0500
1.2500 0.2625
1.3000 0.2825
1.3500 0.3550
1.4000 0.5350
1.4500 0.3500
1.5000 0.5925


==> tikz_data/grid_humanoidmaze_large_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0975
1.1000 0.3625
1.1500 0.2100
1.2000 0.4275
1.2500 0.3400
1.3000 0.3700
1.3500 0.5000
1.4000 0.3250
1.4500 0.3325
1.5000 0.2225


==> tikz_data/grid_humanoidmaze_large_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0000
0.9000 0.0025
0.9500 0.0000
1.0000 0.0000
1.0500 0.1375
1.1000 0.2175
1.1500 0.3175
1.2000 0.4100
1.2500 0.3975
1.3000 0.3250
1.3500 0.3700
1.4000 0.3750
1.4500 0.4675
1.5000 0.4125


==> tikz_data/grid_humanoidmaze_large_t4_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0975
0.1500 0.0650
0.2000 0.1425
0.2500 0.4325
0.3000 0.6550
0.3500 0.7350
0.4000 0.8775
0.4500 0.8775
0.5000 0.9050
0.5500 0.9000
0.6000 0.9000
0.6500 0.8975
0.7000 0.8950
0.7500 0.9025
0.8000 0.9125
0.8500 0.8900
0.9000 0.9025
0.9500 0.8900
1.0000 0.9075
1.0500 0.9625
1.1000 0.9775
1.1500 0.9825
1.2000 0.9725
1.2500 0.9850
1.3000 0.9950
1.3500 0.9900
1.4000 0.9975
1.4500 1.0000
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_large_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0050
0.3500 0.0125
0.4000 0.0925
0.4500 0.1350
0.5000 0.2000
0.5500 0.2725
0.6000 0.3075
0.6500 0.3900
0.7000 0.4675
0.7500 0.4575
0.8000 0.4550
0.8500 0.4650
0.9000 0.4875
0.9500 0.3825
1.0000 0.3525
1.0500 0.2825
1.1000 0.1375
1.1500 0.0875
1.2000 0.1975
1.2500 0.2625
1.3000 0.3000
1.3500 0.2950
1.4000 0.2550
1.4500 0.1475
1.5000 0.0500


==> tikz_data/grid_humanoidmaze_large_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0075
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0050
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0275
1.1000 0.2950
1.1500 0.3075
1.2000 0.4475
1.2500 0.4325
1.3000 0.3625
1.3500 0.3625
1.4000 0.3525
1.4500 0.3725
1.5000 0.2450


==> tikz_data/grid_humanoidmaze_large_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.1000
1.1500 0.1975
1.2000 0.3075
1.2500 0.2300
1.3000 0.2400
1.3500 0.3100
1.4000 0.2450
1.4500 0.3450
1.5000 0.2500


==> tikz_data/grid_humanoidmaze_large_t4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0045
0.1500 0.0000
0.2000 0.0009
0.2500 0.1530
0.3000 0.3357
0.3500 0.5135
0.4000 0.8271
0.4500 0.8024
0.5000 0.8495
0.5500 0.8600
0.6000 0.8480
0.6500 0.8637
0.7000 0.8387
0.7500 0.8584
0.8000 0.8636
0.8500 0.8655
0.9000 0.8455
0.9500 0.8635
1.0000 0.8676
1.0500 0.9371
1.1000 0.9564
1.1500 0.9640
1.2000 0.9278
1.2500 0.9656
1.3000 0.9863
1.3500 0.9759
1.4000 0.9909
1.4500 1.0000
1.5000 0.9828
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 0.9986
1.0500 0.9879
1.0000 0.9474
0.9500 0.9165
0.9000 0.9595
0.8500 0.9145
0.8000 0.9614
0.7500 0.9466
0.7000 0.9513
0.6500 0.9313
0.6000 0.9520
0.5500 0.9400
0.5000 0.9605
0.4500 0.9526
0.4000 0.9279
0.3500 0.9565
0.3000 0.9743
0.2500 0.7120
0.2000 0.2841
0.1500 0.1319
0.1000 0.1905
0.0500 0.0000


==> tikz_data/grid_humanoidmaze_large_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0000
0.1500 0.0225
0.2000 0.1325
0.2500 0.2125
0.3000 0.2475
0.3500 0.2700
0.4000 0.3375
0.4500 0.3675
0.5000 0.3925
0.5500 0.3875
0.6000 0.3925
0.6500 0.4250
0.7000 0.4500
0.7500 0.4650
0.8000 0.4200
0.8500 0.4425
0.9000 0.4725
0.9500 0.4400
1.0000 0.4500
1.0500 0.5050
1.1000 0.5425
1.1500 0.6675
1.2000 0.7100
1.2500 0.6775
1.3000 0.7275
1.3500 0.7250
1.4000 0.7925
1.4500 0.8000
1.5000 0.8175


==> tikz_data/grid_humanoidmaze_large_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0075
1.1500 0.0875
1.2000 0.3100
1.2500 0.4450
1.3000 0.6325
1.3500 0.7175
1.4000 0.8025
1.4500 0.8550
1.5000 0.8575


==> tikz_data/grid_humanoidmaze_large_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0025
0.5000 0.0100
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0075
0.8000 0.0250
0.8500 0.0125
0.9000 0.0125
0.9500 0.0200
1.0000 0.0050
1.0500 0.0025
1.1000 0.0175
1.1500 0.0525
1.2000 0.2450
1.2500 0.2575
1.3000 0.2675
1.3500 0.2675
1.4000 0.3250
1.4500 0.4025
1.5000 0.2375


==> tikz_data/grid_humanoidmaze_large_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0050
0.6500 0.0150
0.7000 0.0025
0.7500 0.0375
0.8000 0.0500
0.8500 0.0425
0.9000 0.0675
0.9500 0.0825
1.0000 0.0025
1.0500 0.0650
1.1000 0.1900
1.1500 0.3850
1.2000 0.3275
1.2500 0.3900
1.3000 0.3850
1.3500 0.5550
1.4000 0.5375
1.4500 0.6000
1.5000 0.5325


==> tikz_data/grid_humanoidmaze_large_t5_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.1825
0.1500 0.2275
0.2000 0.5150
0.2500 0.6050
0.3000 0.7225
0.3500 0.8600
0.4000 0.8600
0.4500 0.8825
0.5000 0.8775
0.5500 0.8925
0.6000 0.8475
0.6500 0.8800
0.7000 0.9100
0.7500 0.8925
0.8000 0.8875
0.8500 0.9000
0.9000 0.8975
0.9500 0.8775
1.0000 0.8750
1.0500 0.9650
1.1000 0.9725
1.1500 0.9850
1.2000 0.9825
1.2500 0.9975
1.3000 0.9950
1.3500 0.9925
1.4000 0.9925
1.4500 0.9925
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_large_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0100
0.2500 0.1750
0.3000 0.3125
0.3500 0.3275
0.4000 0.3475
0.4500 0.3850
0.5000 0.3950
0.5500 0.3550
0.6000 0.2500
0.6500 0.1750
0.7000 0.1200
0.7500 0.0475
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.1150
1.2000 0.3375
1.2500 0.3225
1.3000 0.2800
1.3500 0.2375
1.4000 0.2375
1.4500 0.2175
1.5000 0.1650


==> tikz_data/grid_humanoidmaze_large_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0025
0.4500 0.0000
0.5000 0.0050
0.5500 0.0000
0.6000 0.0025
0.6500 0.0025
0.7000 0.0125
0.7500 0.0075
0.8000 0.0500
0.8500 0.0225
0.9000 0.0700
0.9500 0.0475
1.0000 0.0500
1.0500 0.1350
1.1000 0.2375
1.1500 0.2800
1.2000 0.3175
1.2500 0.3475
1.3000 0.3575
1.3500 0.3625
1.4000 0.3600
1.4500 0.3700
1.5000 0.3800


==> tikz_data/grid_humanoidmaze_large_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0050
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0050
0.9000 0.0025
0.9500 0.0475
1.0000 0.0925
1.0500 0.1850
1.1000 0.3700
1.1500 0.5800
1.2000 0.6025
1.2500 0.6050
1.3000 0.6100
1.3500 0.6225
1.4000 0.6200
1.4500 0.6150
1.5000 0.6225


==> tikz_data/grid_humanoidmaze_large_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.1258
0.2500 0.3609
0.3000 0.4584
0.3500 0.8034
0.4000 0.8008
0.4500 0.8432
0.5000 0.8334
0.5500 0.8526
0.6000 0.7946
0.6500 0.8500
0.7000 0.8543
0.7500 0.8478
0.8000 0.8114
0.8500 0.8639
0.9000 0.8608
0.9500 0.8242
1.0000 0.8366
1.0500 0.9410
1.1000 0.9554
1.1500 0.9632
1.2000 0.9669
1.2500 0.9909
1.3000 0.9863
1.3500 0.9828
1.4000 0.9828
1.4500 0.9828
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 0.9981
1.1500 1.0000
1.1000 0.9896
1.0500 0.9890
1.0000 0.9134
0.9500 0.9308
0.9000 0.9342
0.8500 0.9361
0.8000 0.9636
0.7500 0.9372
0.7000 0.9657
0.6500 0.9100
0.6000 0.9004
0.5500 0.9324
0.5000 0.9216
0.4500 0.9218
0.4000 0.9192
0.3500 0.9166
0.3000 0.9866
0.2500 0.8491
0.2000 0.9042
0.1500 0.5782
0.1000 0.4224
0.0500 0.0000


==> tikz_data/grid_humanoidmaze_medium_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0650
0.1000 0.1300
0.1500 0.3050
0.2000 0.6625
0.2500 0.7700
0.3000 0.8525
0.3500 0.8950
0.4000 0.8850
0.4500 0.8825
0.5000 0.8725
0.5500 0.8950
0.6000 0.8600
0.6500 0.8500
0.7000 0.8175
0.7500 0.8475
0.8000 0.8700
0.8500 0.8675
0.9000 0.8675
0.9500 0.8700
1.0000 0.8675
1.0500 0.9125
1.1000 0.9275
1.1500 0.9525
1.2000 0.9700
1.2500 0.9675
1.3000 0.9775
1.3500 0.9800
1.4000 0.9875
1.4500 0.9925
1.5000 0.9950


==> tikz_data/grid_humanoidmaze_medium_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0025
0.1500 0.0150
0.2000 0.0400
0.2500 0.1075
0.3000 0.1625
0.3500 0.1550
0.4000 0.1375
0.4500 0.2425
0.5000 0.3975
0.5500 0.5325
0.6000 0.6075
0.6500 0.7000
0.7000 0.6950
0.7500 0.7275
0.8000 0.7950
0.8500 0.7975
0.9000 0.7825
0.9500 0.8425
1.0000 0.8425
1.0500 0.9200
1.1000 0.9375
1.1500 0.9200
1.2000 0.7750
1.2500 0.9850
1.3000 0.7350
1.3500 0.9475
1.4000 0.9700
1.4500 0.8825
1.5000 0.8925


==> tikz_data/grid_humanoidmaze_medium_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0300
0.1500 0.1050
0.2000 0.0425
0.2500 0.0200
0.3000 0.0350
0.3500 0.0050
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0150
0.6500 0.0375
0.7000 0.0625
0.7500 0.1075
0.8000 0.1250
0.8500 0.1400
0.9000 0.0925
0.9500 0.1800
1.0000 0.2425
1.0500 0.5700
1.1000 0.8025
1.1500 0.7750
1.2000 0.4600
1.2500 0.6700
1.3000 0.9000
1.3500 0.8875
1.4000 0.7650
1.4500 0.5600
1.5000 0.7225


==> tikz_data/grid_humanoidmaze_medium_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0350
0.2500 0.0800
0.3000 0.0425
0.3500 0.0750
0.4000 0.0950
0.4500 0.2125
0.5000 0.2050
0.5500 0.1875
0.6000 0.3800
0.6500 0.5225
0.7000 0.6450
0.7500 0.6925
0.8000 0.8075
0.8500 0.8800
0.9000 0.7575
0.9500 0.8425
1.0000 0.8350
1.0500 0.9150
1.1000 0.7225
1.1500 0.7950
1.2000 0.7675
1.2500 0.7200
1.3000 0.6550
1.3500 0.7500
1.4000 0.8425
1.4500 0.9425
1.5000 0.9475


==> tikz_data/grid_humanoidmaze_medium_t1_FQM.dat <==
x y
0.0500 0.0375
0.1000 0.5300
0.1500 0.8150
0.2000 0.9850
0.2500 0.9950
0.3000 0.9975
0.3500 0.9900
0.4000 0.9975
0.4500 1.0000
0.5000 0.9975
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 0.9950
0.7500 0.9975
0.8000 0.9875
0.8500 0.9950
0.9000 1.0000
0.9500 0.9975
1.0000 0.9875
1.0500 0.9950
1.1000 0.9925
1.1500 0.9950
1.2000 0.9950
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.4225
0.1500 0.6200
0.2000 0.8075
0.2500 0.8100
0.3000 0.8550
0.3500 0.8325
0.4000 0.8600
0.4500 0.8550
0.5000 0.8575
0.5500 0.8950
0.6000 0.8850
0.6500 0.8550
0.7000 0.9100
0.7500 0.8950
0.8000 0.8850
0.8500 0.9100
0.9000 0.9125
0.9500 0.9075
1.0000 0.9325
1.0500 0.9150
1.1000 0.9125
1.1500 0.8825
1.2000 0.9025
1.2500 0.8550
1.3000 0.8150
1.3500 0.7850
1.4000 0.7475
1.4500 0.7075
1.5000 0.6775


==> tikz_data/grid_humanoidmaze_medium_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0100
0.1500 0.0275
0.2000 0.0825
0.2500 0.1575
0.3000 0.0500
0.3500 0.1625
0.4000 0.1875
0.4500 0.1200
0.5000 0.1775
0.5500 0.1350
0.6000 0.1700
0.6500 0.2725
0.7000 0.2475
0.7500 0.2850
0.8000 0.2900
0.8500 0.2700
0.9000 0.3650
0.9500 0.3400
1.0000 0.3300
1.0500 0.4675
1.1000 0.3825
1.1500 0.4975
1.2000 0.4000
1.2500 0.3850
1.3000 0.1750
1.3500 0.2600
1.4000 0.1250
1.4500 0.1050
1.5000 0.1225


==> tikz_data/grid_humanoidmaze_medium_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0200
0.2500 0.0050
0.3000 0.0325
0.3500 0.0800
0.4000 0.0200
0.4500 0.0475
0.5000 0.0450
0.5500 0.1225
0.6000 0.1625
0.6500 0.1850
0.7000 0.1750
0.7500 0.1750
0.8000 0.2550
0.8500 0.0600
0.9000 0.1900
0.9500 0.2500
1.0000 0.2775
1.0500 0.2825
1.1000 0.3850
1.1500 0.2025
1.2000 0.2650
1.2500 0.3250
1.3000 0.3925
1.3500 0.1700
1.4000 0.2250
1.4500 0.1825
1.5000 0.1525


==> tikz_data/grid_humanoidmaze_medium_t1_band.dat <==
x y
0.0500 0.0037
0.1000 0.1760
0.1500 0.5228
0.2000 0.9656
0.2500 0.9863
0.3000 0.9909
0.3500 0.9800
0.4000 0.9909
0.4500 1.0000
0.5000 0.9909
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 0.9863
0.7500 0.9909
0.8000 0.9736
0.8500 0.9863
0.9000 1.0000
0.9500 0.9909
1.0000 0.9736
1.0500 0.9863
1.1000 0.9786
1.1500 0.9863
1.2000 0.9863
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 0.8840
0.0500 0.0713


==> tikz_data/grid_humanoidmaze_medium_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.3100
0.1000 0.6875
0.1500 0.7600
0.2000 0.7800
0.2500 0.8600
0.3000 0.8575
0.3500 0.8650
0.4000 0.8775
0.4500 0.8525
0.5000 0.8800
0.5500 0.8900
0.6000 0.8500
0.6500 0.8650
0.7000 0.8375
0.7500 0.8350
0.8000 0.8625
0.8500 0.8800
0.9000 0.8825
0.9500 0.8750
1.0000 0.8850
1.0500 0.9475
1.1000 0.9750
1.1500 0.9775
1.2000 0.9850
1.2500 0.9900
1.3000 0.9925
1.3500 0.9850
1.4000 0.9950
1.4500 0.9900
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_medium_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0175
0.1000 0.1225
0.1500 0.4350
0.2000 0.7525
0.2500 0.8325
0.3000 0.9275
0.3500 0.9400
0.4000 0.9575
0.4500 0.9775
0.5000 0.9800
0.5500 0.9800
0.6000 0.9825
0.6500 0.9975
0.7000 0.9975
0.7500 0.9950
0.8000 0.9900
0.8500 0.9975
0.9000 0.9925
0.9500 0.9950
1.0000 0.9875
1.0500 0.9950
1.1000 0.9975
1.1500 0.9975
1.2000 0.9975
1.2500 0.9950
1.3000 1.0000
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.2150
0.1000 0.0325
0.1500 0.4925
0.2000 0.6350
0.2500 0.5100
0.3000 0.4150
0.3500 0.4400
0.4000 0.3325
0.4500 0.4425
0.5000 0.5050
0.5500 0.5500
0.6000 0.5475
0.6500 0.6175
0.7000 0.5950
0.7500 0.6350
0.8000 0.8100
0.8500 0.7875
0.9000 0.8775
0.9500 0.8800
1.0000 0.8750
1.0500 0.8875
1.1000 0.9350
1.1500 0.9500
1.2000 0.9325
1.2500 0.9125
1.3000 0.9125
1.3500 0.9425
1.4000 0.9225
1.4500 0.8900
1.5000 0.8850


==> tikz_data/grid_humanoidmaze_medium_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.1250
0.1000 0.1550
0.1500 0.3075
0.2000 0.3675
0.2500 0.7475
0.3000 0.8150
0.3500 0.8925
0.4000 0.9425
0.4500 0.9475
0.5000 0.9725
0.5500 0.9750
0.6000 0.9650
0.6500 0.9525
0.7000 0.9800
0.7500 0.9925
0.8000 0.9825
0.8500 0.9850
0.9000 0.9900
0.9500 0.9925
1.0000 0.9925
1.0500 0.9950
1.1000 0.9975
1.1500 0.9975
1.2000 0.9950
1.2500 1.0000
1.3000 0.9950
1.3500 1.0000
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t2_FQM.dat <==
x y
0.0500 0.7825
0.1000 0.9825
0.1500 0.9950
0.2000 0.9900
0.2500 0.9975
0.3000 0.9950
0.3500 0.9925
0.4000 0.9850
0.4500 0.9950
0.5000 0.9975
0.5500 0.9950
0.6000 0.9950
0.6500 0.9975
0.7000 0.9975
0.7500 1.0000
0.8000 0.9975
0.8500 0.9975
0.9000 0.9975
0.9500 0.9975
1.0000 0.9850
1.0500 0.9925
1.1000 0.9975
1.1500 1.0000
1.2000 0.9975
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.1175
0.1000 0.5200
0.1500 0.7475
0.2000 0.8250
0.2500 0.8375
0.3000 0.8875
0.3500 0.8775
0.4000 0.8975
0.4500 0.8950
0.5000 0.9150
0.5500 0.9375
0.6000 0.9400
0.6500 0.9350
0.7000 0.9225
0.7500 0.9400
0.8000 0.9175
0.8500 0.9375
0.9000 0.9450
0.9500 0.9575
1.0000 0.9400
1.0500 0.9100
1.1000 0.9075
1.1500 0.8700
1.2000 0.8875
1.2500 0.7875
1.3000 0.6850
1.3500 0.6875
1.4000 0.7225
1.4500 0.7950
1.5000 0.8525


==> tikz_data/grid_humanoidmaze_medium_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.2775
0.1000 0.4150
0.1500 0.5475
0.2000 0.8425
0.2500 0.8950
0.3000 0.9400
0.3500 0.9500
0.4000 0.9375
0.4500 0.9775
0.5000 0.9775
0.5500 0.9775
0.6000 0.9900
0.6500 0.9875
0.7000 0.9775
0.7500 0.9800
0.8000 0.9925
0.8500 0.9900
0.9000 0.9900
0.9500 0.9925
1.0000 0.9950
1.0500 0.9925
1.1000 0.9925
1.1500 0.9925
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 0.9900
1.4000 0.9950
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1375
0.1000 0.2175
0.1500 0.4950
0.2000 0.7200
0.2500 0.8725
0.3000 0.8875
0.3500 0.9400
0.4000 0.9550
0.4500 0.9750
0.5000 0.9675
0.5500 0.9675
0.6000 0.9700
0.6500 0.9825
0.7000 0.9875
0.7500 0.9800
0.8000 0.9800
0.8500 0.9900
0.9000 0.9875
0.9500 0.9800
1.0000 0.9750
1.0500 0.9925
1.1000 0.9950
1.1500 0.9950
1.2000 1.0000
1.2500 0.9900
1.3000 0.9925
1.3500 0.9950
1.4000 1.0000
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t2_band.dat <==
x y
0.0500 0.6818
0.1000 0.9669
0.1500 0.9863
0.2000 0.9759
0.2500 0.9909
0.3000 0.9818
0.3500 0.9828
0.4000 0.9656
0.4500 0.9863
0.5000 0.9909
0.5500 0.9863
0.6000 0.9863
0.6500 0.9909
0.7000 0.9909
0.7500 1.0000
0.8000 0.9909
0.8500 0.9909
0.9000 0.9909
0.9500 0.9909
1.0000 0.9763
1.0500 0.9786
1.1000 0.9909
1.1500 1.0000
1.2000 0.9909
1.2500 0.9909
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.9937
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 0.9981
0.0500 0.8832


==> tikz_data/grid_humanoidmaze_medium_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0150
0.1000 0.0250
0.1500 0.0950
0.2000 0.5275
0.2500 0.8175
0.3000 0.8775
0.3500 0.8750
0.4000 0.8550
0.4500 0.8450
0.5000 0.8875
0.5500 0.8950
0.6000 0.9025
0.6500 0.8900
0.7000 0.8700
0.7500 0.9050
0.8000 0.8825
0.8500 0.8875
0.9000 0.8725
0.9500 0.8800
1.0000 0.8975
1.0500 0.9200
1.1000 0.9675
1.1500 0.9650
1.2000 0.9825
1.2500 0.9800
1.3000 0.9875
1.3500 0.9825
1.4000 0.9775
1.4500 0.9875
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0300
0.1000 0.0000
0.1500 0.0000
0.2000 0.0050
0.2500 0.0200
0.3000 0.0050
0.3500 0.0025
0.4000 0.0000
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0025
1.0000 0.0000
1.0500 0.5425
1.1000 0.9850
1.1500 0.6550
1.2000 0.6425
1.2500 0.7575
1.3000 0.7475
1.3500 0.9075
1.4000 0.7600
1.4500 0.8925
1.5000 0.8800


==> tikz_data/grid_humanoidmaze_medium_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0175
0.1000 0.0050
0.1500 0.0125
0.2000 0.1975
0.2500 0.3200
0.3000 0.2950
0.3500 0.3575
0.4000 0.2925
0.4500 0.2950
0.5000 0.3725
0.5500 0.3950
0.6000 0.4800
0.6500 0.4500
0.7000 0.4675
0.7500 0.4025
0.8000 0.5075
0.8500 0.5475
0.9000 0.6075
0.9500 0.5775
1.0000 0.6375
1.0500 0.7400
1.1000 0.8125
1.1500 0.8425
1.2000 0.8300
1.2500 0.8275
1.3000 0.8100
1.3500 0.7800
1.4000 0.8775
1.4500 0.8850
1.5000 0.8325


==> tikz_data/grid_humanoidmaze_medium_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0150
0.1500 0.0000
0.2000 0.0000
0.2500 0.0050
0.3000 0.0650
0.3500 0.0050
0.4000 0.0750
0.4500 0.1775
0.5000 0.2625
0.5500 0.3725
0.6000 0.4275
0.6500 0.5025
0.7000 0.4175
0.7500 0.5475
0.8000 0.6825
0.8500 0.7800
0.9000 0.7825
0.9500 0.8825
1.0000 0.8850
1.0500 0.9800
1.1000 0.9825
1.1500 0.9925
1.2000 0.9925
1.2500 0.9950
1.3000 0.9975
1.3500 0.9925
1.4000 0.9925
1.4500 0.9950
1.5000 0.9950


==> tikz_data/grid_humanoidmaze_medium_t3_FQM.dat <==
x y
0.0500 0.0025
0.1000 0.2950
0.1500 0.7375
0.2000 0.9900
0.2500 0.9800
0.3000 0.9900
0.3500 0.9925
0.4000 0.9925
0.4500 0.9950
0.5000 0.9950
0.5500 0.9900
0.6000 0.9975
0.6500 0.9900
0.7000 0.9925
0.7500 0.9850
0.8000 0.9900
0.8500 0.9925
0.9000 0.9825
0.9500 0.9950
1.0000 0.9900
1.0500 0.9925
1.1000 0.9900
1.1500 0.9950
1.2000 1.0000
1.2500 1.0000
1.3000 0.9900
1.3500 0.9975
1.4000 0.9975
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0575
0.1000 0.5975
0.1500 0.7850
0.2000 0.8025
0.2500 0.8700
0.3000 0.8950
0.3500 0.9125
0.4000 0.9300
0.4500 0.9150
0.5000 0.9550
0.5500 0.9050
0.6000 0.9350
0.6500 0.9600
0.7000 0.9400
0.7500 0.9275
0.8000 0.9475
0.8500 0.9350
0.9000 0.9500
0.9500 0.9350
1.0000 0.9600
1.0500 0.8850
1.1000 0.8800
1.1500 0.8200
1.2000 0.7725
1.2500 0.7850
1.3000 0.7700
1.3500 0.7575
1.4000 0.7425
1.4500 0.6925
1.5000 0.7025


==> tikz_data/grid_humanoidmaze_medium_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0175
0.3500 0.1575
0.4000 0.3175
0.4500 0.4350
0.5000 0.7000
0.5500 0.8300
0.6000 0.8900
0.6500 0.8650
0.7000 0.8550
0.7500 0.8875
0.8000 0.9100
0.8500 0.8900
0.9000 0.9025
0.9500 0.8650
1.0000 0.9000
1.0500 0.9925
1.1000 0.9975
1.1500 1.0000
1.2000 0.9975
1.2500 0.9925
1.3000 0.9975
1.3500 0.9900
1.4000 1.0000
1.4500 0.9875
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_medium_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0000
0.3000 0.0025
0.3500 0.0050
0.4000 0.0050
0.4500 0.0200
0.5000 0.0625
0.5500 0.2900
0.6000 0.3075
0.6500 0.4225
0.7000 0.4550
0.7500 0.6350
0.8000 0.6575
0.8500 0.6700
0.9000 0.7125
0.9500 0.7675
1.0000 0.7375
1.0500 0.9850
1.1000 0.9950
1.1500 0.9975
1.2000 0.9925
1.2500 0.9950
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t3_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.3172
0.2000 0.9800
0.2500 0.9659
0.3000 0.9727
0.3500 0.9786
0.4000 0.9828
0.4500 0.9863
0.5000 0.9863
0.5500 0.9759
0.6000 0.9909
0.6500 0.9800
0.7000 0.9786
0.7500 0.9684
0.8000 0.9700
0.8500 0.9828
0.9000 0.9705
0.9500 0.9863
1.0000 0.9759
1.0500 0.9786
1.1000 0.9759
1.1500 0.9863
1.2000 1.0000
1.2500 1.0000
1.3000 0.9759
1.3500 0.9909
1.4000 0.9909
1.4500 1.0000
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 0.9945
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 0.9941
0.2000 1.0000
0.1500 1.0000
0.1000 0.6945
0.0500 0.0091


==> tikz_data/grid_humanoidmaze_medium_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0425
0.5500 0.1325
0.6000 0.2125
0.6500 0.3075
0.7000 0.3775
0.7500 0.4650
0.8000 0.4925
0.8500 0.5850
0.9000 0.6175
0.9500 0.6400
1.0000 0.6100
1.0500 0.7550
1.1000 0.7000
1.1500 0.8450
1.2000 0.9300
1.2500 0.9400
1.3000 0.9400
1.3500 0.9525
1.4000 0.9825
1.4500 0.8600
1.5000 0.8675


==> tikz_data/grid_humanoidmaze_medium_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0675
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0025
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0550
1.1000 0.5150
1.1500 0.8175
1.2000 0.8725
1.2500 0.8650
1.3000 0.9800
1.3500 0.9950
1.4000 1.0000
1.4500 0.9925
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0175
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0225
1.1000 0.4275
1.1500 0.6050
1.2000 0.5600
1.2500 0.5825
1.3000 0.5900
1.3500 0.4425
1.4000 0.5700
1.4500 0.6500
1.5000 0.6875


==> tikz_data/grid_humanoidmaze_medium_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0100
0.1000 0.0000
0.1500 0.0050
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.4625
1.1000 0.7350
1.1500 0.7400
1.2000 0.7450
1.2500 0.7850
1.3000 0.8800
1.3500 0.8700
1.4000 0.8700
1.4500 0.8650
1.5000 0.8700


==> tikz_data/grid_humanoidmaze_medium_t4_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0100
0.1500 0.0200
0.2000 0.1250
0.2500 0.5075
0.3000 0.9575
0.3500 0.8750
0.4000 0.9875
0.4500 0.9650
0.5000 0.9850
0.5500 0.9975
0.6000 0.9925
0.6500 0.9800
0.7000 0.9900
0.7500 0.9825
0.8000 0.9900
0.8500 0.9925
0.9000 0.9850
0.9500 0.9925
1.0000 0.9950
1.0500 0.9875
1.1000 0.9950
1.1500 0.9950
1.2000 0.9875
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 0.9750
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0100
0.3000 0.4275
0.3500 0.6775
0.4000 0.7300
0.4500 0.7825
0.5000 0.7850
0.5500 0.7950
0.6000 0.7700
0.6500 0.8000
0.7000 0.8025
0.7500 0.8125
0.8000 0.7975
0.8500 0.8150
0.9000 0.8050
0.9500 0.8300
1.0000 0.8225
1.0500 0.7750
1.1000 0.6125
1.1500 0.5700
1.2000 0.6250
1.2500 0.5775
1.3000 0.5850
1.3500 0.5800
1.4000 0.6250
1.4500 0.6900
1.5000 0.7025


==> tikz_data/grid_humanoidmaze_medium_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0325
0.1000 0.0050
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.3100
1.1000 0.9825
1.1500 0.9825
1.2000 0.9725
1.2500 0.9850
1.3000 0.9900
1.3500 0.9875
1.4000 0.9975
1.4500 0.9950
1.5000 1.0000


==> tikz_data/grid_humanoidmaze_medium_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.0075
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.4225
1.1000 0.7100
1.1500 0.6125
1.2000 0.6175
1.2500 0.6375
1.3000 0.6125
1.3500 0.6450
1.4000 0.6225
1.4500 0.7200
1.5000 0.7450


==> tikz_data/grid_humanoidmaze_medium_t4_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.1807
0.3000 0.8872
0.3500 0.6187
0.4000 0.9736
0.4500 0.9078
0.5000 0.9656
0.5500 0.9909
0.6000 0.9828
0.6500 0.9659
0.7000 0.9759
0.7500 0.9669
0.8000 0.9800
0.8500 0.9828
0.9000 0.9718
0.9500 0.9786
1.0000 0.9863
1.0500 0.9736
1.1000 0.9863
1.1500 0.9863
1.2000 0.9653
1.2500 0.9909
1.3000 1.0000
1.3500 1.0000
1.4000 0.9233
1.4500 0.9909
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 0.9982
0.8500 1.0000
0.8000 1.0000
0.7500 0.9981
0.7000 1.0000
0.6500 0.9941
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 0.8343
0.2000 0.2776
0.1500 0.0561
0.1000 0.0241
0.0500 0.0000


==> tikz_data/grid_humanoidmaze_medium_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.1700
0.1000 0.5475
0.1500 0.8000
0.2000 0.8800
0.2500 0.9175
0.3000 0.9725
0.3500 0.9550
0.4000 0.9650
0.4500 0.9675
0.5000 0.9650
0.5500 0.9625
0.6000 0.9750
0.6500 0.9725
0.7000 0.9600
0.7500 0.9725
0.8000 0.9600
0.8500 0.9725
0.9000 0.9675
0.9500 0.9600
1.0000 0.9500
1.0500 0.9850
1.1000 0.9850
1.1500 0.9925
1.2000 0.9875
1.2500 0.9925
1.3000 0.9900
1.3500 0.9950
1.4000 0.9875
1.4500 0.9950
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_medium_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0725
0.1000 0.0700
0.1500 0.0675
0.2000 0.0400
0.2500 0.1000
0.3000 0.2700
0.3500 0.5850
0.4000 0.8200
0.4500 0.9250
0.5000 0.9650
0.5500 0.9750
0.6000 0.9825
0.6500 0.9925
0.7000 0.9850
0.7500 0.9900
0.8000 0.9825
0.8500 0.9800
0.9000 0.9900
0.9500 0.9900
1.0000 0.9975
1.0500 0.9975
1.1000 0.9975
1.1500 0.9900
1.2000 0.9975
1.2500 0.9975
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0750
0.1000 0.4500
0.1500 0.6050
0.2000 0.7300
0.2500 0.7825
0.3000 0.7125
0.3500 0.8300
0.4000 0.7575
0.4500 0.7000
0.5000 0.8275
0.5500 0.8525
0.6000 0.8450
0.6500 0.8600
0.7000 0.8125
0.7500 0.8000
0.8000 0.8075
0.8500 0.8175
0.9000 0.8750
0.9500 0.8925
1.0000 0.8800
1.0500 0.9400
1.1000 0.9625
1.1500 0.9500
1.2000 0.9725
1.2500 0.9650
1.3000 0.9650
1.3500 0.9575
1.4000 0.9600
1.4500 0.9600
1.5000 0.9575


==> tikz_data/grid_humanoidmaze_medium_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0075
0.1500 0.1125
0.2000 0.1525
0.2500 0.3050
0.3000 0.6775
0.3500 0.6300
0.4000 0.7475
0.4500 0.8525
0.5000 0.9275
0.5500 0.9275
0.6000 0.9700
0.6500 0.9675
0.7000 0.9675
0.7500 0.9775
0.8000 0.9900
0.8500 0.9650
0.9000 0.9425
0.9500 0.9900
1.0000 0.9925
1.0500 0.9925
1.1000 0.9875
1.1500 0.9975
1.2000 0.9975
1.2500 0.9925
1.3000 0.9925
1.3500 0.9975
1.4000 0.9950
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t5_FQM.dat <==
x y
0.0500 0.9250
0.1000 0.9850
0.1500 0.9975
0.2000 0.9975
0.2500 0.9950
0.3000 0.9975
0.3500 0.9975
0.4000 1.0000
0.4500 0.9950
0.5000 0.9975
0.5500 0.9925
0.6000 0.9900
0.6500 0.9975
0.7000 0.9950
0.7500 0.9975
0.8000 1.0000
0.8500 1.0000
0.9000 0.9975
0.9500 0.9950
1.0000 1.0000
1.0500 0.9975
1.1000 0.9925
1.1500 1.0000
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.2600
0.1500 0.6175
0.2000 0.8125
0.2500 0.8775
0.3000 0.9000
0.3500 0.9450
0.4000 0.9400
0.4500 0.9700
0.5000 0.9625
0.5500 0.9875
0.6000 0.9700
0.6500 0.9750
0.7000 0.9900
0.7500 0.9700
0.8000 0.9825
0.8500 0.9800
0.9000 0.9800
0.9500 0.9800
1.0000 0.9875
1.0500 0.9775
1.1000 0.9650
1.1500 0.9750
1.2000 0.9700
1.2500 0.9575
1.3000 0.9300
1.3500 0.9350
1.4000 0.9150
1.4500 0.8075
1.5000 0.8100


==> tikz_data/grid_humanoidmaze_medium_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0475
0.1000 0.3000
0.1500 0.6225
0.2000 0.7200
0.2500 0.8850
0.3000 0.9225
0.3500 0.9375
0.4000 0.9650
0.4500 0.9650
0.5000 0.9650
0.5500 0.9750
0.6000 0.9700
0.6500 0.9750
0.7000 0.9925
0.7500 0.9900
0.8000 0.9825
0.8500 0.9825
0.9000 0.9900
0.9500 0.9900
1.0000 0.9975
1.0500 0.9925
1.1000 0.9950
1.1500 0.9975
1.2000 0.9975
1.2500 0.9925
1.3000 0.9925
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_humanoidmaze_medium_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0875
0.1500 0.1975
0.2000 0.2600
0.2500 0.3750
0.3000 0.5475
0.3500 0.6075
0.4000 0.7200
0.4500 0.7450
0.5000 0.8425
0.5500 0.8725
0.6000 0.8800
0.6500 0.9325
0.7000 0.9475
0.7500 0.9600
0.8000 0.9825
0.8500 0.9875
0.9000 0.9775
0.9500 0.9950
1.0000 0.9850
1.0500 0.9950
1.1000 0.9875
1.1500 1.0000
1.2000 0.9975
1.2500 0.9950
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 0.9975
1.5000 0.9925


==> tikz_data/grid_humanoidmaze_medium_t5_band.dat <==
x y
0.0500 0.8866
0.1000 0.9684
0.1500 0.9909
0.2000 0.9909
0.2500 0.9863
0.3000 0.9909
0.3500 0.9909
0.4000 1.0000
0.4500 0.9863
0.5000 0.9909
0.5500 0.9828
0.6000 0.9759
0.6500 0.9909
0.7000 0.9863
0.7500 0.9909
0.8000 1.0000
0.8500 1.0000
0.9000 0.9909
0.9500 0.9863
1.0000 1.0000
1.0500 0.9909
1.1000 0.9786
1.1500 1.0000
1.2000 0.9909
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9909
1.4500 0.9863
1.5000 0.9909
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 0.9634


==> tikz_data/grid_puzzle_3x3_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0100
0.1000 0.1100
0.1500 0.0825
0.2000 0.1025
0.2500 0.1000
0.3000 0.0575
0.3500 0.0500
0.4000 0.0725
0.4500 0.0650
0.5000 0.0100
0.5500 0.0100
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0725
1.1000 0.1450
1.1500 0.3850
1.2000 0.2550
1.2500 0.2725
1.3000 0.2175
1.3500 0.1975
1.4000 0.2075
1.4500 0.1125
1.5000 0.0725


==> tikz_data/grid_puzzle_3x3_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 0.9975
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.8950
0.1000 0.9150
0.1500 0.9275
0.2000 0.9425
0.2500 0.9825
0.3000 0.9825
0.3500 0.9675
0.4000 0.9450
0.4500 0.9550
0.5000 0.9175
0.5500 0.9350
0.6000 0.9575
0.6500 0.9500
0.7000 0.8875
0.7500 0.8875
0.8000 0.8700
0.8500 0.8550
0.9000 0.9350
0.9500 0.8700
1.0000 0.8725
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_FQM.dat <==
x y
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 0.9975
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 0.7975
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 0.9975
0.4000 0.9950
0.4500 0.9975
0.5000 1.0000
0.5500 1.0000
0.6000 0.9950
0.6500 0.9975
0.7000 0.9950
0.7500 0.9975
0.8000 0.9925
0.8500 0.9975
0.9000 0.9975
0.9500 0.9950
1.0000 0.9950
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.8100
0.1000 0.8175
0.1500 0.8175
0.2000 0.7725
0.2500 0.7675
0.3000 0.8000
0.3500 0.7325
0.4000 0.8400
0.4500 0.7725
0.5000 0.8250
0.5500 0.8250
0.6000 0.7600
0.6500 0.7725
0.7000 0.7300
0.7500 0.7325
0.8000 0.7050
0.8500 0.7675
0.9000 0.7125
0.9500 0.8075
1.0000 0.7475
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.9925
0.1000 0.9750
0.1500 0.9925
0.2000 1.0000
0.2500 0.9975
0.3000 0.9800
0.3500 0.9950
0.4000 0.9925
0.4500 0.9925
0.5000 0.9875
0.5500 0.9825
0.6000 0.9900
0.6500 0.9850
0.7000 0.9875
0.7500 0.9925
0.8000 0.9825
0.8500 0.9875
0.9000 0.9875
0.9500 0.9925
1.0000 0.9875
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t1_band.dat <==
x y
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 0.9909
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 0.4408
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_puzzle_3x3_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 0.9975
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.5750
0.1000 0.8175
0.1500 0.7575
0.2000 0.6200
0.2500 0.5625
0.3000 0.4950
0.3500 0.6525
0.4000 0.5650
0.4500 0.4225
0.5000 0.5650
0.5500 0.5550
0.6000 0.5300
0.6500 0.5275
0.7000 0.4625
0.7500 0.6300
0.8000 0.4625
0.8500 0.4875
0.9000 0.4600
0.9500 0.3925
1.0000 0.3650
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t2_FQM.dat <==
x y
0.0500 0.9825
0.1000 0.9975
0.1500 0.9900
0.2000 0.9975
0.2500 0.9900
0.3000 0.9875
0.3500 1.0000
0.4000 1.0000
0.4500 0.9950
0.5000 0.9975
0.5500 0.9975
0.6000 0.9975
0.6500 1.0000
0.7000 1.0000
0.7500 0.9975
0.8000 0.9950
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9450
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.9950
0.1000 0.9200
0.1500 0.7050
0.2000 0.4900
0.2500 0.3025
0.3000 0.3375
0.3500 0.2475
0.4000 0.2275
0.4500 0.2325
0.5000 0.1950
0.5500 0.1675
0.6000 0.2275
0.6500 0.1600
0.7000 0.2200
0.7500 0.2350
0.8000 0.2400
0.8500 0.2550
0.9000 0.2000
0.9500 0.2325
1.0000 0.2300
1.0500 0.0125
1.1000 0.1250
1.1500 0.0050
1.2000 0.1675
1.2500 0.1225
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0025
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0025
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.4625
0.1000 0.8975
0.1500 0.9800
0.2000 0.9475
0.2500 0.9925
0.3000 0.9975
0.3500 0.9950
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 0.9950
0.7500 0.9975
0.8000 1.0000
0.8500 1.0000
0.9000 0.9950
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t2_band.dat <==
x y
0.0500 0.9432
0.1000 0.9909
0.1500 0.9635
0.2000 0.9909
0.2500 0.9700
0.3000 0.9612
0.3500 1.0000
0.4000 1.0000
0.4500 0.9818
0.5000 0.9909
0.5500 0.9909
0.6000 0.9909
0.6500 1.0000
0.7000 1.0000
0.7500 0.9909
0.8000 0.9818
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9909
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.7995
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_puzzle_3x3_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9925
0.1000 1.0000
0.1500 1.0000
0.2000 0.9975
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 0.9975
0.5500 1.0000
0.6000 0.9975
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 0.9975
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0050
1.3000 0.0025
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.9900
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0975
0.1000 0.3300
0.1500 0.3300
0.2000 0.1950
0.2500 0.1800
0.3000 0.0650
0.3500 0.0350
0.4000 0.0350
0.4500 0.0075
0.5000 0.0025
0.5500 0.0050
0.6000 0.0000
0.6500 0.0100
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9950
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_FQM.dat <==
x y
0.0500 0.9550
0.1000 0.9875
0.1500 0.9925
0.2000 0.9950
0.2500 0.9775
0.3000 0.9925
0.3500 0.9900
0.4000 1.0000
0.4500 0.9900
0.5000 0.9975
0.5500 0.9975
0.6000 0.9900
0.6500 0.9950
0.7000 0.8725
0.7500 0.9950
0.8000 0.9950
0.8500 0.9950
0.9000 0.9975
0.9500 1.0000
1.0000 0.9950
1.0500 0.9950
1.1000 1.0000
1.1500 1.0000
1.2000 0.8750
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.8625
0.1000 0.9025
0.1500 0.9475
0.2000 0.9050
0.2500 0.7875
0.3000 0.7875
0.3500 0.7275
0.4000 0.7425
0.4500 0.7200
0.5000 0.6800
0.5500 0.7400
0.6000 0.7450
0.6500 0.7425
0.7000 0.6950
0.7500 0.7825
0.8000 0.8150
0.8500 0.8075
0.9000 0.7975
0.9500 0.8250
1.0000 0.8200
1.0500 0.3575
1.1000 0.3025
1.1500 0.4850
1.2000 0.3625
1.2500 0.3225
1.3000 0.5600
1.3500 0.6475
1.4000 0.7075
1.4500 0.5625
1.5000 0.6300


==> tikz_data/grid_puzzle_3x3_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0025
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0025
1.1000 0.2275
1.1500 0.9525
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1700
0.1000 0.5175
0.1500 0.4950
0.2000 0.3925
0.2500 0.5200
0.3000 0.5100
0.3500 0.4750
0.4000 0.5250
0.4500 0.5400
0.5000 0.4575
0.5500 0.6125
0.6000 0.6250
0.6500 0.5975
0.7000 0.6175
0.7500 0.6775
0.8000 0.7350
0.8500 0.7300
0.9000 0.7475
0.9500 0.6850
1.0000 0.7625
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t3_band.dat <==
x y
0.0500 0.9033
0.1000 0.9736
0.1500 0.9828
0.2000 0.9818
0.2500 0.9502
0.3000 0.9828
0.3500 0.9800
0.4000 1.0000
0.4500 0.9800
0.5000 0.9909
0.5500 0.9909
0.6000 0.9759
0.6500 0.9863
0.7000 0.5427
0.7500 0.9818
0.8000 0.9863
0.8500 0.9863
0.9000 0.9909
0.9500 1.0000
1.0000 0.9818
1.0500 0.9863
1.1000 1.0000
1.1500 1.0000
1.2000 0.5443
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_puzzle_3x3_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9775
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 0.9975
0.5000 1.0000
0.5500 0.9975
0.6000 1.0000
0.6500 0.9975
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 0.9975
0.9500 1.0000
1.0000 0.9975
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0025
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.9925
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.1025
0.1500 0.1375
0.2000 0.1050
0.2500 0.0650
0.3000 0.0525
0.3500 0.0150
0.4000 0.0150
0.4500 0.0125
0.5000 0.0250
0.5500 0.0225
0.6000 0.0025
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.9975
1.1000 0.9975
1.1500 0.9975
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 0.9950
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_FQM.dat <==
x y
0.0500 0.9525
0.1000 0.9825
0.1500 0.9950
0.2000 0.9975
0.2500 0.9850
0.3000 0.9900
0.3500 0.9650
0.4000 0.9875
0.4500 0.9950
0.5000 0.9900
0.5500 0.9925
0.6000 0.9950
0.6500 0.9825
0.7000 0.9725
0.7500 0.9975
0.8000 0.9900
0.8500 0.9925
0.9000 0.9900
0.9500 0.8725
1.0000 0.9725
1.0500 0.8825
1.1000 1.0000
1.1500 0.9975
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.4950
0.1000 0.4950
0.1500 0.3500
0.2000 0.2825
0.2500 0.2525
0.3000 0.2475
0.3500 0.2350
0.4000 0.2575
0.4500 0.2150
0.5000 0.2450
0.5500 0.2400
0.6000 0.1675
0.6500 0.2525
0.7000 0.3075
0.7500 0.2950
0.8000 0.3325
0.8500 0.3075
0.9000 0.2850
0.9500 0.2975
1.0000 0.2875
1.0500 0.0000
1.1000 0.0000
1.1500 0.0200
1.2000 0.1250
1.2500 0.2250
1.3000 0.3400
1.3500 0.4400
1.4000 0.4875
1.4500 0.3875
1.5000 0.3675


==> tikz_data/grid_puzzle_3x3_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0050
0.5000 0.0000
0.5500 0.0025
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0025
1.1000 0.7475
1.1500 0.9075
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1325
0.1000 0.1775
0.1500 0.5275
0.2000 0.6675
0.2500 0.7225
0.3000 0.8025
0.3500 0.5625
0.4000 0.8075
0.4500 0.6950
0.5000 0.7300
0.5500 0.8125
0.6000 0.7925
0.6500 0.8375
0.7000 0.7275
0.7500 0.7825
0.8000 0.8300
0.8500 0.8500
0.9000 0.8750
0.9500 0.8750
1.0000 0.8725
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t4_band.dat <==
x y
0.0500 0.9139
0.1000 0.9640
0.1500 0.9863
0.2000 0.9909
0.2500 0.9656
0.3000 0.9759
0.3500 0.8945
0.4000 0.9736
0.4500 0.9863
0.5000 0.9759
0.5500 0.9786
0.6000 0.9863
0.6500 0.9502
0.7000 0.9313
0.7500 0.9909
0.8000 0.9759
0.8500 0.9828
0.9000 0.9759
0.9500 0.5427
1.0000 0.9339
1.0500 0.5716
1.1000 1.0000
1.1500 0.9909
1.2000 0.9909
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 0.9911


==> tikz_data/grid_puzzle_3x3_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 0.9975
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_puzzle_3x3_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0400
0.1000 0.2275
0.1500 0.2725
0.2000 0.3625
0.2500 0.2450
0.3000 0.2325
0.3500 0.1175
0.4000 0.1225
0.4500 0.1200
0.5000 0.1125
0.5500 0.0400
0.6000 0.0150
0.6500 0.0125
0.7000 0.0500
0.7500 0.0075
0.8000 0.0275
0.8500 0.0325
0.9000 0.0225
0.9500 0.0275
1.0000 0.0325
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_FQM.dat <==
x y
0.0500 0.9750
0.1000 0.9950
0.1500 0.9975
0.2000 1.0000
0.2500 1.0000
0.3000 0.9925
0.3500 0.9950
0.4000 0.9950
0.4500 1.0000
0.5000 0.9925
0.5500 0.9950
0.6000 1.0000
0.6500 1.0000
0.7000 0.9925
0.7500 0.9975
0.8000 1.0000
0.8500 0.9950
0.9000 0.8850
0.9500 0.8725
1.0000 0.6250
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.9700
0.1000 0.9900
0.1500 0.9925
0.2000 0.9875
0.2500 0.9275
0.3000 0.9375
0.3500 0.8825
0.4000 0.8750
0.4500 0.8500
0.5000 0.8750
0.5500 0.8475
0.6000 0.8450
0.6500 0.8650
0.7000 0.8850
0.7500 0.8500
0.8000 0.8750
0.8500 0.8450
0.9000 0.9150
0.9500 0.9250
1.0000 0.8625
1.0500 0.6825
1.1000 0.3775
1.1500 0.2550
1.2000 0.5375
1.2500 0.4600
1.3000 0.5050
1.3500 0.7525
1.4000 0.7175
1.4500 0.7225
1.5000 0.7625


==> tikz_data/grid_puzzle_3x3_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0025
1.0000 0.0025
1.0500 0.0000
1.1000 0.0100
1.1500 0.7675
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.1125
0.1000 0.4225
0.1500 0.5000
0.2000 0.6200
0.2500 0.5950
0.3000 0.6625
0.3500 0.7250
0.4000 0.6825
0.4500 0.7400
0.5000 0.7400
0.5500 0.8250
0.6000 0.8450
0.6500 0.8350
0.7000 0.8700
0.7500 0.9075
0.8000 0.8850
0.8500 0.8750
0.9000 0.9225
0.9500 0.9050
1.0000 0.8350
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_3x3_t5_band.dat <==
x y
0.0500 0.9233
0.1000 0.9863
0.1500 0.9909
0.2000 1.0000
0.2500 1.0000
0.3000 0.9786
0.3500 0.9818
0.4000 0.9863
0.4500 1.0000
0.5000 0.9786
0.5500 0.9863
0.6000 1.0000
0.6500 1.0000
0.7000 0.9828
0.7500 0.9909
0.8000 1.0000
0.8500 0.9818
0.9000 0.6391
0.9500 0.5427
1.0000 0.1409
1.0500 1.0000
1.1000 0.9909
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_puzzle_4x4_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.7250
0.1000 0.7825
0.1500 0.7075
0.2000 0.8700
0.2500 0.9500
0.3000 0.9800
0.3500 0.9675
0.4000 0.9850
0.4500 0.9950
0.5000 0.9975
0.5500 0.9975
0.6000 0.9925
0.6500 1.0000
0.7000 0.9975
0.7500 0.9975
0.8000 0.9975
0.8500 1.0000
0.9000 0.9975
0.9500 0.9950
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0100
0.3000 0.0075
0.3500 0.0175
0.4000 0.0175
0.4500 0.0125
0.5000 0.0075
0.5500 0.0150
0.6000 0.0050
0.6500 0.0125
0.7000 0.0050
0.7500 0.0050
0.8000 0.0150
0.8500 0.0075
0.9000 0.0025
0.9500 0.0050
1.0000 0.0075
1.0500 0.0050
1.1000 0.0275
1.1500 0.0500
1.2000 0.0500
1.2500 0.0550
1.3000 0.0700
1.3500 0.0775
1.4000 0.0650
1.4500 0.0800
1.5000 0.1325


==> tikz_data/grid_puzzle_4x4_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.2150
0.1000 0.3550
0.1500 0.3125
0.2000 0.3725
0.2500 0.4925
0.3000 0.4475
0.3500 0.4775
0.4000 0.6375
0.4500 0.6900
0.5000 0.7075
0.5500 0.6900
0.6000 0.7575
0.6500 0.8300
0.7000 0.7600
0.7500 0.8400
0.8000 0.8550
0.8500 0.8925
0.9000 0.9150
0.9500 0.8800
1.0000 0.8975
1.0500 0.9950
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.1200
0.1000 0.0775
0.1500 0.1075
0.2000 0.0600
0.2500 0.0625
0.3000 0.0650
0.3500 0.0875
0.4000 0.1000
0.4500 0.1125
0.5000 0.0725
0.5500 0.0875
0.6000 0.0750
0.6500 0.0900
0.7000 0.1225
0.7500 0.0550
0.8000 0.1000
0.8500 0.1075
0.9000 0.0725
0.9500 0.0675
1.0000 0.0300
1.0500 0.7900
1.1000 0.9950
1.1500 1.0000
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t1_FQM.dat <==
x y
0.0500 0.8650
0.1000 0.9375
0.1500 0.9800
0.2000 0.9950
0.2500 0.9950
0.3000 0.9950
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 0.8750


==> tikz_data/grid_puzzle_4x4_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.4550
0.1000 0.5000
0.1500 0.4900
0.2000 0.5750
0.2500 0.5300
0.3000 0.5800
0.3500 0.5675
0.4000 0.5825
0.4500 0.6000
0.5000 0.4975
0.5500 0.6025
0.6000 0.6450
0.6500 0.6525
0.7000 0.6650
0.7500 0.6975
0.8000 0.7250
0.8500 0.7075
0.9000 0.6550
0.9500 0.6800
1.0000 0.7425
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 0.9925
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.0025
0.1500 0.0175
0.2000 0.0075
0.2500 0.0075
0.3000 0.0050
0.3500 0.0000
0.4000 0.0100
0.4500 0.0175
0.5000 0.0175
0.5500 0.0175
0.6000 0.0225
0.6500 0.0075
0.7000 0.0175
0.7500 0.0225
0.8000 0.0275
0.8500 0.0050
0.9000 0.0325
0.9500 0.0075
1.0000 0.0300
1.0500 0.0100
1.1000 0.1525
1.1500 0.2050
1.2000 0.2425
1.2500 0.4575
1.3000 0.5475
1.3500 0.5975
1.4000 0.7100
1.4500 0.7475
1.5000 0.7775


==> tikz_data/grid_puzzle_4x4_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.4475
0.1000 0.6225
0.1500 0.6275
0.2000 0.6975
0.2500 0.7550
0.3000 0.8050
0.3500 0.7750
0.4000 0.7600
0.4500 0.8025
0.5000 0.7925
0.5500 0.8575
0.6000 0.8100
0.6500 0.7950
0.7000 0.8525
0.7500 0.8425
0.8000 0.7875
0.8500 0.8150
0.9000 0.8875
0.9500 0.8900
1.0000 0.8975
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t1_band.dat <==
x y
0.0500 0.8173
0.1000 0.8995
0.1500 0.9659
0.2000 0.9863
0.2500 0.9863
0.3000 0.9863
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 0.5443
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 0.9941
0.1000 0.9755
0.0500 0.9127


==> tikz_data/grid_puzzle_4x4_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0375
0.2000 0.1600
0.2500 0.4950
0.3000 0.6750
0.3500 0.7925
0.4000 0.8225
0.4500 0.8975
0.5000 0.9075
0.5500 0.9250
0.6000 0.9475
0.6500 0.9050
0.7000 0.9500
0.7500 0.9775
0.8000 0.9775
0.8500 0.9575
0.9000 0.9725
0.9500 0.9750
1.0000 0.9875
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0050
0.5000 0.0050
0.5500 0.0075
0.6000 0.0075
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0025
1.0000 0.0000
1.0500 0.0025
1.1000 0.0050
1.1500 0.0150
1.2000 0.0350
1.2500 0.0200
1.3000 0.0550
1.3500 0.0400
1.4000 0.0350
1.4500 0.0500
1.5000 0.0425


==> tikz_data/grid_puzzle_4x4_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0450
0.1000 0.0200
0.1500 0.0200
0.2000 0.0025
0.2500 0.0000
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0125
0.5500 0.0225
0.6000 0.0425
0.6500 0.0375
0.7000 0.0700
0.7500 0.0875
0.8000 0.0725
0.8500 0.0750
0.9000 0.1525
0.9500 0.0200
1.0000 0.0900
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0100
0.1500 0.0025
0.2000 0.0875
0.2500 0.0125
0.3000 0.0125
0.3500 0.0525
0.4000 0.0750
0.4500 0.0250
0.5000 0.1175
0.5500 0.0925
0.6000 0.0600
0.6500 0.0325
0.7000 0.1125
0.7500 0.1300
0.8000 0.0275
0.8500 0.0425
0.9000 0.0600
0.9500 0.0875
1.0000 0.0600
1.0500 0.0950
1.1000 0.7825
1.1500 0.9975
1.2000 0.9925
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t2_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0450
0.1500 0.2200
0.2000 0.4175
0.2500 0.4400
0.3000 0.5675
0.3500 0.5825
0.4000 0.7200
0.4500 0.7150
0.5000 0.7700
0.5500 0.7625
0.6000 0.7025
0.6500 0.7525
0.7000 0.8800
0.7500 0.9175
0.8000 0.8300
0.8500 0.9050
0.9000 0.9225
0.9500 0.9425
1.0000 0.8850
1.0500 0.9925
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0375
0.1000 0.0225
0.1500 0.0225
0.2000 0.0225
0.2500 0.0275
0.3000 0.0275
0.3500 0.0200
0.4000 0.0275
0.4500 0.0325
0.5000 0.0125
0.5500 0.0150
0.6000 0.0250
0.6500 0.0250
0.7000 0.0125
0.7500 0.0175
0.8000 0.0125
0.8500 0.0125
0.9000 0.0200
0.9500 0.0425
1.0000 0.0375
1.0500 0.0200
1.1000 0.0075
1.1500 0.0450
1.2000 0.3725
1.2500 0.3750
1.3000 0.3750
1.3500 0.4700
1.4000 0.7550
1.4500 0.8750
1.5000 0.8750


==> tikz_data/grid_puzzle_4x4_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0000
0.2000 0.0150
0.2500 0.0000
0.3000 0.0050
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0025
0.6000 0.0025
0.6500 0.0025
0.7000 0.0000
0.7500 0.0025
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0050
1.0500 0.0300
1.1000 0.0250
1.1500 0.0300
1.2000 0.0275
1.2500 0.0525
1.3000 0.0500
1.3500 0.2125
1.4000 0.3750
1.4500 0.6400
1.5000 0.7525


==> tikz_data/grid_puzzle_4x4_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0275
0.1000 0.0750
0.1500 0.1750
0.2000 0.0675
0.2500 0.2725
0.3000 0.3050
0.3500 0.4000
0.4000 0.3325
0.4500 0.5325
0.5000 0.4800
0.5500 0.4525
0.6000 0.3575
0.6500 0.3150
0.7000 0.3250
0.7500 0.3500
0.8000 0.5550
0.8500 0.4150
0.9000 0.5250
0.9500 0.4625
1.0000 0.4300
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t2_band.dat <==
x y
0.0500 0.0000
0.1000 0.0122
0.1500 0.1095
0.2000 0.2512
0.2500 0.1808
0.3000 0.3039
0.3500 0.3211
0.4000 0.5881
0.4500 0.6203
0.5000 0.6595
0.5500 0.6260
0.6000 0.5627
0.6500 0.5027
0.7000 0.8038
0.7500 0.8597
0.8000 0.7545
0.8500 0.7898
0.9000 0.8312
0.9500 0.8701
1.0000 0.7412
1.0500 0.9786
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 0.9055
0.7500 0.9753
0.7000 0.9562
0.6500 1.0000
0.6000 0.8423
0.5500 0.8990
0.5000 0.8805
0.4500 0.8097
0.4000 0.8519
0.3500 0.8439
0.3000 0.8311
0.2500 0.6992
0.2000 0.5838
0.1500 0.3305
0.1000 0.0778
0.0500 0.0000


==> tikz_data/grid_puzzle_4x4_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.7225
0.1000 0.7925
0.1500 0.8225
0.2000 0.8425
0.2500 0.8275
0.3000 0.8375
0.3500 0.8700
0.4000 0.9700
0.4500 0.9300
0.5000 0.9400
0.5500 0.9700
0.6000 0.9675
0.6500 0.9900
0.7000 0.9750
0.7500 0.9750
0.8000 0.9600
0.8500 0.9350
0.9000 0.9875
0.9500 0.9525
1.0000 0.9750
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0000
0.3000 0.0050
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0050
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0125
1.1000 0.0425
1.1500 0.0325
1.2000 0.0525
1.2500 0.0475
1.3000 0.0700
1.3500 0.0450
1.4000 0.0700
1.4500 0.0825
1.5000 0.0775


==> tikz_data/grid_puzzle_4x4_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.7025
0.1000 0.7225
0.1500 0.8325
0.2000 0.9125
0.2500 0.8700
0.3000 0.9025
0.3500 0.8850
0.4000 0.8775
0.4500 0.9050
0.5000 0.7800
0.5500 0.8275
0.6000 0.7675
0.6500 0.7075
0.7000 0.8375
0.7500 0.6800
0.8000 0.9150
0.8500 0.5025
0.9000 0.7450
0.9500 0.7400
1.0000 0.8075
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0200
0.1000 0.0675
0.1500 0.0300
0.2000 0.0200
0.2500 0.0450
0.3000 0.0575
0.3500 0.0750
0.4000 0.0975
0.4500 0.1125
0.5000 0.1250
0.5500 0.1250
0.6000 0.0825
0.6500 0.0825
0.7000 0.1025
0.7500 0.1300
0.8000 0.1250
0.8500 0.1275
0.9000 0.1200
0.9500 0.0925
1.0000 0.2275
1.0500 0.2350
1.1000 0.9500
1.1500 0.9900
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_FQM.dat <==
x y
0.0500 0.5625
0.1000 0.4075
0.1500 0.4825
0.2000 0.6075
0.2500 0.7775
0.3000 0.9025
0.3500 0.8975
0.4000 0.8750
0.4500 0.9350
0.5000 0.9500
0.5500 0.9650
0.6000 0.9425
0.6500 0.9600
0.7000 0.9650
0.7500 0.9575
0.8000 0.9750
0.8500 0.9725
0.9000 0.9900
0.9500 0.9850
1.0000 0.9875
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9875
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.4175
0.1000 0.5300
0.1500 0.5550
0.2000 0.6650
0.2500 0.7775
0.3000 0.6975
0.3500 0.7825
0.4000 0.7850
0.4500 0.8250
0.5000 0.8250
0.5500 0.8125
0.6000 0.8250
0.6500 0.8375
0.7000 0.8150
0.7500 0.8700
0.8000 0.8225
0.8500 0.8550
0.9000 0.8350
0.9500 0.8025
1.0000 0.8375
1.0500 0.7150
1.1000 0.9150
1.1500 0.9800
1.2000 1.0000
1.2500 1.0000
1.3000 0.9875
1.3500 0.9975
1.4000 0.9875
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0050
0.1500 0.0000
0.2000 0.0025
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0025
0.5000 0.0025
0.5500 0.0100
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0025
0.8000 0.0125
0.8500 0.0075
0.9000 0.0075
0.9500 0.0200
1.0000 0.0225
1.0500 0.0125
1.1000 0.0775
1.1500 0.1325
1.2000 0.2500
1.2500 0.3650
1.3000 0.4950
1.3500 0.7100
1.4000 0.7975
1.4500 0.9175
1.5000 0.8975


==> tikz_data/grid_puzzle_4x4_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.2150
0.1000 0.2525
0.1500 0.4000
0.2000 0.4700
0.2500 0.5600
0.3000 0.5975
0.3500 0.5125
0.4000 0.5825
0.4500 0.5800
0.5000 0.5350
0.5500 0.5750
0.6000 0.5225
0.6500 0.6875
0.7000 0.4975
0.7500 0.5725
0.8000 0.5450
0.8500 0.5500
0.9000 0.6325
0.9500 0.6275
1.0000 0.5675
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t3_band.dat <==
x y
0.0500 0.4030
0.1000 0.2679
0.1500 0.3471
0.2000 0.4343
0.2500 0.6851
0.3000 0.8374
0.3500 0.7963
0.4000 0.7344
0.4500 0.8704
0.5000 0.8934
0.5500 0.9266
0.6000 0.8973
0.6500 0.9120
0.7000 0.9194
0.7500 0.8804
0.8000 0.9366
0.8500 0.9410
0.9000 0.9727
0.9500 0.9684
1.0000 0.9704
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9544
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 0.9877
0.5500 1.0000
0.5000 1.0000
0.4500 0.9996
0.4000 1.0000
0.3500 0.9987
0.3000 0.9676
0.2500 0.8699
0.2000 0.7807
0.1500 0.6179
0.1000 0.5471
0.0500 0.7220


==> tikz_data/grid_puzzle_4x4_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0575
0.1500 0.1050
0.2000 0.2975
0.2500 0.6400
0.3000 0.7050
0.3500 0.8450
0.4000 0.8525
0.4500 0.9125
0.5000 0.9525
0.5500 0.9475
0.6000 0.9625
0.6500 0.9800
0.7000 0.9700
0.7500 0.9825
0.8000 0.9900
0.8500 0.9875
0.9000 0.9825
0.9500 0.9750
1.0000 0.9975
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0025
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0025
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0050
1.1500 0.0200
1.2000 0.0150
1.2500 0.0125
1.3000 0.0100
1.3500 0.0100
1.4000 0.0175
1.4500 0.0225
1.5000 0.0125


==> tikz_data/grid_puzzle_4x4_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.1550
0.1000 0.1125
0.1500 0.1100
0.2000 0.1225
0.2500 0.1075
0.3000 0.0750
0.3500 0.3150
0.4000 0.3375
0.4500 0.2850
0.5000 0.4775
0.5500 0.6500
0.6000 0.5475
0.6500 0.4675
0.7000 0.5925
0.7500 0.6300
0.8000 0.6900
0.8500 0.6725
0.9000 0.5600
0.9500 0.7200
1.0000 0.7550
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0100
0.1500 0.0150
0.2000 0.0050
0.2500 0.0525
0.3000 0.0375
0.3500 0.0450
0.4000 0.0700
0.4500 0.0800
0.5000 0.0550
0.5500 0.0600
0.6000 0.0950
0.6500 0.1075
0.7000 0.1200
0.7500 0.1100
0.8000 0.0875
0.8500 0.0650
0.9000 0.0750
0.9500 0.0950
1.0000 0.0700
1.0500 0.2375
1.1000 0.9975
1.1500 1.0000
1.2000 0.9975
1.2500 0.9975
1.3000 0.9975
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 0.9950


==> tikz_data/grid_puzzle_4x4_t4_FQM.dat <==
x y
0.0500 0.1325
0.1000 0.4075
0.1500 0.4475
0.2000 0.5050
0.2500 0.6750
0.3000 0.6575
0.3500 0.8550
0.4000 0.7850
0.4500 0.8825
0.5000 0.8275
0.5500 0.9500
0.6000 0.9325
0.6500 0.9550
0.7000 0.9175
0.7500 0.9850
0.8000 0.9675
0.8500 0.9575
0.9000 0.9575
0.9500 0.9475
1.0000 0.9400
1.0500 0.9875
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.3625
0.1000 0.3250
0.1500 0.4025
0.2000 0.3125
0.2500 0.3250
0.3000 0.3825
0.3500 0.4475
0.4000 0.3650
0.4500 0.3400
0.5000 0.4175
0.5500 0.4575
0.6000 0.4150
0.6500 0.4675
0.7000 0.4550
0.7500 0.4525
0.8000 0.4850
0.8500 0.5125
0.9000 0.4575
0.9500 0.4750
1.0000 0.4600
1.0500 0.6700
1.1000 0.6675
1.1500 0.8250
1.2000 0.9700
1.2500 0.9975
1.3000 0.9950
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0050
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0025
0.4000 0.0025
0.4500 0.0000
0.5000 0.0075
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0025
1.0000 0.0025
1.0500 0.0100
1.1000 0.0375
1.1500 0.0950
1.2000 0.1575
1.2500 0.2375
1.3000 0.2575
1.3500 0.3600
1.4000 0.6775
1.4500 0.9275
1.5000 0.9100


==> tikz_data/grid_puzzle_4x4_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0250
0.1000 0.1050
0.1500 0.0800
0.2000 0.1650
0.2500 0.1125
0.3000 0.1275
0.3500 0.1150
0.4000 0.1925
0.4500 0.2475
0.5000 0.2275
0.5500 0.2650
0.6000 0.2525
0.6500 0.3075
0.7000 0.3475
0.7500 0.3525
0.8000 0.3075
0.8500 0.3250
0.9000 0.3675
0.9500 0.2875
1.0000 0.3125
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t4_band.dat <==
x y
0.0500 0.0431
0.1000 0.2654
0.1500 0.3065
0.2000 0.3445
0.2500 0.5080
0.3000 0.5407
0.3500 0.8033
0.4000 0.6555
0.4500 0.7874
0.5000 0.7046
0.5500 0.9020
0.6000 0.8431
0.6500 0.8912
0.7000 0.7998
0.7500 0.9684
0.8000 0.9084
0.8500 0.9042
0.9000 0.9051
0.9500 0.8937
1.0000 0.8451
1.0500 0.9612
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 0.9980
0.5000 0.9504
0.4500 0.9776
0.4000 0.9145
0.3500 0.9067
0.3000 0.7743
0.2500 0.8420
0.2000 0.6655
0.1500 0.5885
0.1000 0.5496
0.0500 0.2219


==> tikz_data/grid_puzzle_4x4_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0025
0.1000 0.0000
0.1500 0.0675
0.2000 0.2550
0.2500 0.6550
0.3000 0.6825
0.3500 0.7925
0.4000 0.9025
0.4500 0.8750
0.5000 0.9825
0.5500 0.9125
0.6000 0.9550
0.6500 0.9750
0.7000 0.9475
0.7500 0.9800
0.8000 0.9900
0.8500 0.9950
0.9000 0.9700
0.9500 0.9550
1.0000 0.9800
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0025
0.7500 0.0000
0.8000 0.0000
0.8500 0.0025
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0025
1.2000 0.0025
1.2500 0.0050
1.3000 0.0000
1.3500 0.0000
1.4000 0.0025
1.4500 0.0000
1.5000 0.0050


==> tikz_data/grid_puzzle_4x4_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0650
0.1000 0.1125
0.1500 0.0150
0.2000 0.0075
0.2500 0.0100
0.3000 0.0050
0.3500 0.1275
0.4000 0.0400
0.4500 0.2150
0.5000 0.3825
0.5500 0.4025
0.6000 0.4175
0.6500 0.4650
0.7000 0.1875
0.7500 0.5525
0.8000 0.5750
0.8500 0.3825
0.9000 0.4300
0.9500 0.4650
1.0000 0.4900
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0100
0.2000 0.0275
0.2500 0.0100
0.3000 0.0100
0.3500 0.0375
0.4000 0.0100
0.4500 0.0625
0.5000 0.0800
0.5500 0.0500
0.6000 0.0450
0.6500 0.0425
0.7000 0.0550
0.7500 0.0850
0.8000 0.0425
0.8500 0.0350
0.9000 0.0225
0.9500 0.0350
1.0000 0.0850
1.0500 0.2550
1.1000 0.9200
1.1500 0.9975
1.2000 0.9950
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t5_FQM.dat <==
x y
0.0500 0.0475
0.1000 0.0200
0.1500 0.1275
0.2000 0.5000
0.2500 0.6775
0.3000 0.6750
0.3500 0.8250
0.4000 0.7525
0.4500 0.9075
0.5000 0.8950
0.5500 0.9475
0.6000 0.9500
0.6500 0.9125
0.7000 0.9225
0.7500 0.9850
0.8000 0.9900
0.8500 0.9600
0.9000 0.9200
0.9500 0.9600
1.0000 0.9325
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0400
0.1000 0.0225
0.1500 0.0225
0.2000 0.0200
0.2500 0.0075
0.3000 0.0125
0.3500 0.0050
0.4000 0.0125
0.4500 0.0275
0.5000 0.0225
0.5500 0.0375
0.6000 0.0200
0.6500 0.0275
0.7000 0.0325
0.7500 0.0425
0.8000 0.0450
0.8500 0.0275
0.9000 0.0300
0.9500 0.0375
1.0000 0.0325
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.2500
1.2500 0.2525
1.3000 0.2500
1.3500 0.3750
1.4000 0.3750
1.4500 0.3825
1.5000 0.5000


==> tikz_data/grid_puzzle_4x4_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0025
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0025
0.3500 0.0050
0.4000 0.0000
0.4500 0.0000
0.5000 0.0025
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0025
0.8500 0.0050
0.9000 0.0050
0.9500 0.0000
1.0000 0.0050
1.0500 0.0075
1.1000 0.0075
1.1500 0.0200
1.2000 0.0350
1.2500 0.0500
1.3000 0.1175
1.3500 0.0400
1.4000 0.2575
1.4500 0.5125
1.5000 0.6475


==> tikz_data/grid_puzzle_4x4_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0125
0.1000 0.0450
0.1500 0.1175
0.2000 0.0600
0.2500 0.1900
0.3000 0.1625
0.3500 0.1950
0.4000 0.2075
0.4500 0.4000
0.5000 0.3400
0.5500 0.3175
0.6000 0.4325
0.6500 0.3575
0.7000 0.3725
0.7500 0.2675
0.8000 0.4325
0.8500 0.4325
0.9000 0.3300
0.9500 0.4300
1.0000 0.5000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_puzzle_4x4_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0122
0.2000 0.2443
0.2500 0.4611
0.3000 0.4267
0.3500 0.7120
0.4000 0.5473
0.4500 0.7647
0.5000 0.7659
0.5500 0.8651
0.6000 0.9010
0.6500 0.7028
0.7000 0.8105
0.7500 0.9453
0.8000 0.9759
0.8500 0.9110
0.9000 0.7305
0.9500 0.9017
1.0000 0.8346
1.0500 0.9909
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 0.9990
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 0.9577
0.3500 0.9380
0.3000 0.9233
0.2500 0.8939
0.2000 0.7557
0.1500 0.2428
0.1000 0.0587
0.0500 0.1189


==> tikz_data/grid_scene_t1_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.9250
0.1000 0.9925
0.1500 0.9975
0.2000 1.0000
0.2500 0.9950
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 0.9975
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_FQL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 0.9975
0.4000 1.0000
0.4500 0.9975
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_FQM.dat <==
x y
0.0500 0.9975
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_IFQL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 0.9975
0.3500 0.9950
0.4000 0.9975
0.4500 0.9950
0.5000 1.0000
0.5500 0.9925
0.6000 0.9875
0.6500 0.9925
0.7000 0.9925
0.7500 0.9900
0.8000 0.9825
0.8500 0.9975
0.9000 0.9900
0.9500 0.9900
1.0000 0.9900
1.0500 1.0000
1.1000 0.9875
1.1500 0.9975
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_QAM.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t1_band.dat <==
x y
0.0500 0.9909
0.1000 1.0000
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_scene_t2_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9925
0.1000 0.9875
0.1500 1.0000
0.2000 0.9925
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 0.9975
0.5000 0.9975
0.5500 1.0000
0.6000 0.9950
0.6500 0.9975
0.7000 0.9975
0.7500 1.0000
0.8000 0.9975
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0500
0.1000 0.1400
0.1500 0.7550
0.2000 0.8250
0.2500 0.9650
0.3000 0.9400
0.3500 0.9775
0.4000 0.9875
0.4500 0.9825
0.5000 0.9775
0.5500 0.9775
0.6000 0.9950
0.6500 0.9975
0.7000 0.9875
0.7500 0.9900
0.8000 0.9975
0.8500 0.9850
0.9000 0.9900
0.9500 0.9950
1.0000 0.9875
1.0500 0.9950
1.1000 0.9975
1.1500 1.0000
1.2000 0.9975
1.2500 0.9975
1.3000 0.9975
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 0.9975


==> tikz_data/grid_scene_t2_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 0.9975
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 0.9975
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 0.9975
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.9550
0.1000 0.9900
0.1500 1.0000
0.2000 0.9950
0.2500 0.9900
0.3000 0.9900
0.3500 0.9925
0.4000 0.9925
0.4500 0.9850
0.5000 0.9900
0.5500 0.9900
0.6000 1.0000
0.6500 0.9875
0.7000 0.9975
0.7500 0.9975
0.8000 0.9900
0.8500 0.9975
0.9000 0.9975
0.9500 0.9975
1.0000 0.9950
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_FQM.dat <==
x y
0.0500 0.9850
0.1000 0.9950
0.1500 0.9975
0.2000 0.9975
0.2500 0.9975
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 0.9975
1.1000 1.0000
1.1500 0.9975
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.7450
0.1000 0.7275
0.1500 0.2900
0.2000 0.1050
0.2500 0.0500
0.3000 0.0150
0.3500 0.0175
0.4000 0.0125
0.4500 0.0100
0.5000 0.0050
0.5500 0.0075
0.6000 0.0075
0.6500 0.0100
0.7000 0.0075
0.7500 0.0100
0.8000 0.0125
0.8500 0.0050
0.9000 0.0075
0.9500 0.0125
1.0000 0.0150
1.0500 0.0000
1.1000 0.0025
1.1500 0.0375
1.2000 0.0525
1.2500 0.0600
1.3000 0.0750
1.3500 0.1050
1.4000 0.1975
1.4500 0.2600
1.5000 0.2925


==> tikz_data/grid_scene_t2_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.9975
0.1000 1.0000
0.1500 0.9975
0.2000 1.0000
0.2500 1.0000
0.3000 0.9975
0.3500 1.0000
0.4000 0.9925
0.4500 0.9975
0.5000 0.9975
0.5500 0.9975
0.6000 1.0000
0.6500 0.9950
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 0.9950
1.1500 0.9975
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.9950
0.1000 0.9975
0.1500 1.0000
0.2000 1.0000
0.2500 1.0000
0.3000 1.0000
0.3500 1.0000
0.4000 0.9975
0.4500 1.0000
0.5000 1.0000
0.5500 0.9975
0.6000 0.9975
0.6500 0.9975
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 0.9975
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 0.9975
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t2_band.dat <==
x y
0.0500 0.9656
0.1000 0.9863
0.1500 0.9909
0.2000 0.9909
0.2500 0.9909
0.3000 1.0000
0.3500 1.0000
0.4000 1.0000
0.4500 1.0000
0.5000 1.0000
0.5500 1.0000
0.6000 1.0000
0.6500 1.0000
0.7000 1.0000
0.7500 1.0000
0.8000 1.0000
0.8500 1.0000
0.9000 1.0000
0.9500 1.0000
1.0000 1.0000
1.0500 0.9909
1.1000 1.0000
1.1500 0.9909
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9909
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 1.0000
0.9500 1.0000
0.9000 1.0000
0.8500 1.0000
0.8000 1.0000
0.7500 1.0000
0.7000 1.0000
0.6500 1.0000
0.6000 1.0000
0.5500 1.0000
0.5000 1.0000
0.4500 1.0000
0.4000 1.0000
0.3500 1.0000
0.3000 1.0000
0.2500 1.0000
0.2000 1.0000
0.1500 1.0000
0.1000 1.0000
0.0500 1.0000


==> tikz_data/grid_scene_t3_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9950
0.1000 0.9950
0.1500 0.9925
0.2000 0.9850
0.2500 0.9950
0.3000 0.9825
0.3500 0.9950
0.4000 0.9950
0.4500 0.9925
0.5000 0.9875
0.5500 0.9925
0.6000 0.9950
0.6500 0.9850
0.7000 0.9950
0.7500 0.9950
0.8000 0.9850
0.8500 0.9950
0.9000 0.9975
0.9500 0.9900
1.0000 0.9950
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 0.9975
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t3_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0350
0.1000 0.4175
0.1500 0.7325
0.2000 0.8725
0.2500 0.9275
0.3000 0.9150
0.3500 0.9150
0.4000 0.8975
0.4500 0.9600
0.5000 0.9400
0.5500 0.9550
0.6000 0.9100
0.6500 0.9125
0.7000 0.9300
0.7500 0.9300
0.8000 0.9175
0.8500 0.9025
0.9000 0.9225
0.9500 0.9275
1.0000 0.9250
1.0500 0.9125
1.1000 0.7200
1.1500 0.7925
1.2000 0.8700
1.2500 0.8925
1.3000 0.9275
1.3500 0.9325
1.4000 0.9550
1.4500 0.9500
1.5000 0.9625


==> tikz_data/grid_scene_t3_DSRL.dat <==
x y
0.0000 0.0000
0.0500 1.0000
0.1000 1.0000
0.1500 1.0000
0.2000 0.9975
0.2500 0.9950
0.3000 0.9950
0.3500 1.0000
0.4000 1.0000
0.4500 0.9900
0.5000 0.9950
0.5500 1.0000
0.6000 1.0000
0.6500 0.9975
0.7000 0.9950
0.7500 0.9975
0.8000 1.0000
0.8500 1.0000
0.9000 0.9975
0.9500 0.9975
1.0000 0.9950
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 0.9975


==> tikz_data/grid_scene_t3_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.4100
0.1000 0.3950
0.1500 0.5250
0.2000 0.6225
0.2500 0.6000
0.3000 0.5350
0.3500 0.6750
0.4000 0.6750
0.4500 0.5900
0.5000 0.6200
0.5500 0.6650
0.6000 0.6425
0.6500 0.6800
0.7000 0.7950
0.7500 0.7400
0.8000 0.7425
0.8500 0.8050
0.9000 0.8025
0.9500 0.8025
1.0000 0.8200
1.0500 0.9950
1.1000 0.9950
1.1500 0.9950
1.2000 1.0000
1.2500 0.9975
1.3000 1.0000
1.3500 1.0000
1.4000 0.9975
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_scene_t3_FQM.dat <==
x y
0.0500 0.9325
0.1000 0.9525
0.1500 0.9225
0.2000 0.9425
0.2500 0.9450
0.3000 0.9275
0.3500 0.9550
0.4000 0.9550
0.4500 0.9500
0.5000 0.8950
0.5500 0.9200
0.6000 0.9100
0.6500 0.9425
0.7000 0.8925
0.7500 0.9350
0.8000 0.9250
0.8500 0.9325
0.9000 0.9275
0.9500 0.9175
1.0000 0.9275
1.0500 1.0000
1.1000 0.9975
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9975
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t3_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.8650
0.1000 0.8950
0.1500 0.8925
0.2000 0.8600
0.2500 0.8825
0.3000 0.8450
0.3500 0.8575
0.4000 0.8475
0.4500 0.8350
0.5000 0.8575
0.5500 0.8225
0.6000 0.8300
0.6500 0.8425
0.7000 0.8675
0.7500 0.8375
0.8000 0.8150
0.8500 0.7875
0.9000 0.8325
0.9500 0.7850
1.0000 0.7650
1.0500 0.9850
1.1000 1.0000
1.1500 1.0000
1.2000 0.9900
1.2500 0.9975
1.3000 0.9975
1.3500 0.9875
1.4000 0.9875
1.4500 0.9975
1.5000 0.9900


==> tikz_data/grid_scene_t3_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.9000
0.1000 0.9025
0.1500 0.8875
0.2000 0.9100
0.2500 0.9100
0.3000 0.9250
0.3500 0.9325
0.4000 0.9375
0.4500 0.9350
0.5000 0.9500
0.5500 0.9425
0.6000 0.9075
0.6500 0.9325
0.7000 0.9200
0.7500 0.9450
0.8000 0.9400
0.8500 0.9575
0.9000 0.9275
0.9500 0.9500
1.0000 0.9425
1.0500 0.9975
1.1000 0.9925
1.1500 0.9975
1.2000 1.0000
1.2500 0.9950
1.3000 1.0000
1.3500 0.9975
1.4000 1.0000
1.4500 0.9975
1.5000 1.0000


==> tikz_data/grid_scene_t3_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.8125
0.1000 0.8650
0.1500 0.9050
0.2000 0.9100
0.2500 0.8925
0.3000 0.8950
0.3500 0.9200
0.4000 0.9250
0.4500 0.9300
0.5000 0.9175
0.5500 0.9000
0.6000 0.9300
0.6500 0.9375
0.7000 0.9650
0.7500 0.9250
0.8000 0.9550
0.8500 0.9350
0.9000 0.9250
0.9500 0.9475
1.0000 0.9325
1.0500 0.9975
1.1000 1.0000
1.1500 0.9975
1.2000 1.0000
1.2500 0.9975
1.3000 0.9975
1.3500 0.9975
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t3_band.dat <==
x y
0.0500 0.8685
0.1000 0.9194
0.1500 0.8721
0.2000 0.9058
0.2500 0.9066
0.3000 0.8902
0.3500 0.9290
0.4000 0.9272
0.4500 0.9200
0.5000 0.8336
0.5500 0.8753
0.6000 0.8631
0.6500 0.8882
0.7000 0.8478
0.7500 0.9022
0.8000 0.8620
0.8500 0.8939
0.9000 0.8527
0.9500 0.8770
1.0000 0.8902
1.0500 1.0000
1.1000 0.9909
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 0.9909
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000
1.5000 1.0000
1.4500 1.0000
1.4000 1.0000
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 1.0000
1.1500 1.0000
1.1000 1.0000
1.0500 1.0000
1.0000 0.9648
0.9500 0.9580
0.9000 1.0000
0.8500 0.9711
0.8000 0.9880
0.7500 0.9678
0.7000 0.9372
0.6500 0.9968
0.6000 0.9569
0.5500 0.9647
0.5000 0.9564
0.4500 0.9800
0.4000 0.9828
0.3500 0.9810
0.3000 0.9648
0.2500 0.9834
0.2000 0.9792
0.1500 0.9729
0.1000 0.9856
0.0500 0.9965


==> tikz_data/grid_scene_t4_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.9525
0.1000 0.9675
0.1500 0.9600
0.2000 0.9525
0.2500 0.9350
0.3000 0.9750
0.3500 0.9675
0.4000 0.9700
0.4500 0.9750
0.5000 0.9475
0.5500 0.9600
0.6000 0.9725
0.6500 0.9675
0.7000 0.9700
0.7500 0.9525
0.8000 0.9550
0.8500 0.9400
0.9000 0.9550
0.9500 0.9575
1.0000 0.9325
1.0500 0.9800
1.1000 0.9950
1.1500 0.9975
1.2000 0.9925
1.2500 0.9950
1.3000 1.0000
1.3500 0.9975
1.4000 0.9975
1.4500 0.9950
1.5000 0.9950


==> tikz_data/grid_scene_t4_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0025
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0025
1.1000 0.4250
1.1500 0.1925
1.2000 0.2150
1.2500 0.3825
1.3000 0.3125
1.3500 0.3700
1.4000 0.4625
1.4500 0.4950
1.5000 0.5150


==> tikz_data/grid_scene_t4_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.9925
0.1000 0.9975
0.1500 0.9975
0.2000 0.9950
0.2500 1.0000
0.3000 1.0000
0.3500 0.9925
0.4000 0.9925
0.4500 1.0000
0.5000 0.9975
0.5500 0.9975
0.6000 0.9975
0.6500 0.9950
0.7000 0.9975
0.7500 0.9975
0.8000 0.9925
0.8500 0.9925
0.9000 0.9950
0.9500 1.0000
1.0000 1.0000
1.0500 1.0000
1.1000 1.0000
1.1500 1.0000
1.2000 1.0000
1.2500 1.0000
1.3000 1.0000
1.3500 1.0000
1.4000 1.0000
1.4500 1.0000
1.5000 1.0000


==> tikz_data/grid_scene_t4_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.1425
0.1000 0.3150
0.1500 0.4150
0.2000 0.4075
0.2500 0.3925
0.3000 0.3925
0.3500 0.4100
0.4000 0.4450
0.4500 0.4550
0.5000 0.4975
0.5500 0.5700
0.6000 0.4275
0.6500 0.4425
0.7000 0.4050
0.7500 0.5225
0.8000 0.5025
0.8500 0.7025
0.9000 0.4475
0.9500 0.4425
1.0000 0.5950
1.0500 0.8800
1.1000 0.9650
1.1500 0.9775
1.2000 0.9875
1.2500 0.9925
1.3000 0.9875
1.3500 0.9775
1.4000 0.9825
1.4500 0.9925
1.5000 0.9825


==> tikz_data/grid_scene_t4_FQM.dat <==
x y
0.0500 0.8950
0.1000 0.8775
0.1500 0.8100
0.2000 0.7475
0.2500 0.8050
0.3000 0.7275
0.3500 0.6975
0.4000 0.7400
0.4500 0.7250
0.5000 0.5875
0.5500 0.5825
0.6000 0.6725
0.6500 0.6700
0.7000 0.6675
0.7500 0.7275
0.8000 0.6825
0.8500 0.5525
0.9000 0.5850
0.9500 0.6400
1.0000 0.7525
1.0500 0.9300
1.1000 0.9450
1.1500 0.9550
1.2000 0.9675
1.2500 0.9675
1.3000 0.9950
1.3500 0.9725
1.4000 0.9725
1.4500 0.9675
1.5000 0.9575


==> tikz_data/grid_scene_t4_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0050
0.1000 0.0050
0.1500 0.0050
0.2000 0.0325
0.2500 0.0225
0.3000 0.0250
0.3500 0.0100
0.4000 0.0025
0.4500 0.0050
0.5000 0.0100
0.5500 0.0025
0.6000 0.0025
0.6500 0.0100
0.7000 0.0075
0.7500 0.0025
0.8000 0.0050
0.8500 0.0025
0.9000 0.0175
0.9500 0.0225
1.0000 0.0225
1.0500 0.0000
1.1000 0.0025
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0025
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t4_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.4275
0.1000 0.4600
0.1500 0.1450
0.2000 0.0525
0.2500 0.0275
0.3000 0.1375
0.3500 0.0725
0.4000 0.0200
0.4500 0.1025
0.5000 0.1425
0.5500 0.1275
0.6000 0.1350
0.6500 0.0125
0.7000 0.0575
0.7500 0.1025
0.8000 0.2225
0.8500 0.1950
0.9000 0.2050
0.9500 0.3675
1.0000 0.2625
1.0500 0.9625
1.1000 0.9750
1.1500 1.0000
1.2000 0.9975
1.2500 0.9850
1.3000 0.9825
1.3500 0.9800
1.4000 0.9800
1.4500 0.9925
1.5000 0.9775


==> tikz_data/grid_scene_t4_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.4525
0.1000 0.4000
0.1500 0.2925
0.2000 0.0175
0.2500 0.0600
0.3000 0.1200
0.3500 0.0350
0.4000 0.0250
0.4500 0.0450
0.5000 0.0225
0.5500 0.0800
0.6000 0.1000
0.6500 0.0700
0.7000 0.1275
0.7500 0.1325
0.8000 0.4250
0.8500 0.3200
0.9000 0.1325
0.9500 0.1575
1.0000 0.2225
1.0500 0.9400
1.1000 0.9425
1.1500 0.9750
1.2000 0.9750
1.2500 0.9975
1.3000 0.9925
1.3500 0.9900
1.4000 0.9975
1.4500 0.9975
1.5000 0.9975


==> tikz_data/grid_scene_t4_band.dat <==
x y
0.0500 0.8405
0.1000 0.8323
0.1500 0.7294
0.2000 0.6226
0.2500 0.6974
0.3000 0.5370
0.3500 0.4413
0.4000 0.5924
0.4500 0.4603
0.5000 0.3304
0.5500 0.3163
0.6000 0.4031
0.6500 0.4298
0.7000 0.4096
0.7500 0.6088
0.8000 0.4919
0.8500 0.2347
0.9000 0.2938
0.9500 0.3495
1.0000 0.5793
1.0500 0.8660
1.1000 0.9053
1.1500 0.9207
1.2000 0.9477
1.2500 0.9344
1.3000 0.9863
1.3500 0.9410
1.4000 0.9503
1.4500 0.9477
1.5000 0.9208
1.5000 0.9942
1.4500 0.9873
1.4000 0.9947
1.3500 1.0000
1.3000 1.0000
1.2500 1.0000
1.2000 0.9873
1.1500 0.9893
1.1000 0.9847
1.0500 0.9940
1.0000 0.9257
0.9500 0.9305
0.9000 0.8762
0.8500 0.8703
0.8000 0.8731
0.7500 0.8462
0.7000 0.9254
0.6500 0.9102
0.6000 0.9419
0.5500 0.8487
0.5000 0.8446
0.4500 0.9897
0.4000 0.8876
0.3500 0.9537
0.3000 0.9180
0.2500 0.9126
0.2000 0.8724
0.1500 0.8906
0.1000 0.9227
0.0500 0.9495


==> tikz_data/grid_scene_t5_ATQAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0025
0.2500 0.0050
0.3000 0.0025
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0025
0.7500 0.0050
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0050
1.0000 0.0025
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_CGQL_Linex.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_DSRL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_FQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0025
0.2000 0.0050
0.2500 0.0050
0.3000 0.0100
0.3500 0.0150
0.4000 0.0250
0.4500 0.0550
0.5000 0.0000
0.5500 0.0350
0.6000 0.0250
0.6500 0.0525
0.7000 0.0550
0.7500 0.0700
0.8000 0.0700
0.8500 0.0475
0.9000 0.0525
0.9500 0.0775
1.0000 0.0825
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_FQM.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_IFQL.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_QAM.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0050
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0025
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_QAM_Edit.dat <==
x y
0.0000 0.0000
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0025
0.4500 0.0025
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000


==> tikz_data/grid_scene_t5_band.dat <==
x y
0.0500 0.0000
0.1000 0.0000
0.1500 0.0000
0.2000 0.0000
0.2500 0.0000
0.3000 0.0000
0.3500 0.0000
0.4000 0.0000
0.4500 0.0000
0.5000 0.0000
0.5500 0.0000
0.6000 0.0000
0.6500 0.0000
0.7000 0.0000
0.7500 0.0000
0.8000 0.0000
0.8500 0.0000
0.9000 0.0000
0.9500 0.0000
1.0000 0.0000
1.0500 0.0000
1.1000 0.0000
1.1500 0.0000
1.2000 0.0000
1.2500 0.0000
1.3000 0.0000
1.3500 0.0000
1.4000 0.0000
1.4500 0.0000
1.5000 0.0000
1.5000 0.0000
1.4500 0.0000
1.4000 0.0000
1.3500 0.0000
1.3000 0.0000
1.2500 0.0000
1.2000 0.0000
1.1500 0.0000
1.1000 0.0000
1.0500 0.0000
1.0000 0.0000
0.9500 0.0000
0.9000 0.0000
0.8500 0.0000
0.8000 0.0000
0.7500 0.0000
0.7000 0.0000
0.6500 0.0000
0.6000 0.0000
0.5500 0.0000
0.5000 0.0000
0.4500 0.0000
0.4000 0.0000
0.3500 0.0000
0.3000 0.0000
0.2500 0.0000
0.2000 0.0000
0.1500 0.0000
0.1000 0.0000
0.0500 0.0000

